Optimal control under uncertainty with joint chance state constraints: almost-everywhere bounds, variance reduction, and application to (bi-)linear elliptic PDEs

We study optimal control of PDEs under uncertainty with the state variable subject to joint chance constraints. The controls are deterministic, but the states are probabilistic due to random variables in the governing equation. Joint chance constraints ensure that the random state variable meets pointwise bounds with high probability. For linear governing PDEs and elliptically distributed random parameters, we prove existence and uniqueness results for almost-everywhere state bounds. Using the spherical-radial decomposition (SRD) of the uncertain variable, we prove that when the probability is very large or small, the resulting Monte Carlo estimator for the chance constraint probability exhibits substantially reduced variance compared to the standard Monte Carlo estimator. We further illustrate how the SRD can be leveraged to efficiently compute derivatives of the probability function, and discuss different expansions of the uncertain variable in the governing equation. Numerical examples for linear and bilinear PDEs compare the performance of Monte Carlo and quasi-Monte Carlo sampling methods, examining probability estimation convergence as the number of samples increases. We also study how the accuracy of the probabilities depends on the truncation of the random variable expansion, and numerically illustrate the variance reduction of the SRD.

==> data/Ex1-no-const.dat <==
   1.5384615e-02   1.5584011e-01   3.0000000e-01  -1.0000000e+05   3.1179558e-01   9.2505121e-02   2.8590870e-01  -7.0125309e-03   3.0722628e-01   1.4654971e-01   1.6624533e-01   2.3482732e-01   2.2956156e-01   3.5010906e-01  -1.4157235e-03   6.9832332e-02   2.9997846e-01   2.2187331e-01   4.2894920e-01   2.3656487e-01   1.4637449e-01   2.1076844e-01  -8.4649378e-03   3.0169778e-02
   3.0769231e-02   1.5415454e-01   3.0000000e-01  -1.0000000e+05   3.0939464e-01   9.1569828e-02   2.8262206e-01  -6.9755830e-03   3.0429902e-01   1.4540152e-01   1.6364562e-01   2.3256129e-01   2.2666285e-01   3.4711950e-01  -1.3358181e-03   6.9364629e-02   2.9684648e-01   2.1909881e-01   4.2392803e-01   2.3322103e-01   1.4481635e-01   2.0873180e-01  -8.3070865e-03   2.9787018e-02
   4.6153846e-02   1.5083001e-01   3.0000000e-01  -1.0000000e+05   3.0467470e-01   8.9709680e-02   2.7617532e-01  -6.9056837e-03   2.9855408e-01   1.4312698e-01   1.5854714e-01   2.2810204e-01   2.2097605e-01   3.4124409e-01  -1.1844383e-03   6.8416034e-02   2.9069869e-01   2.1365082e-01   4.1409672e-01   2.2666613e-01   1.4174259e-01   2.0472142e-01  -8.0027576e-03   2.9011987e-02
   6.1538462e-02   1.4595094e-01   3.0000000e-01  -1.0000000e+05   2.9779031e-01   8.6939366e-02   2.6680710e-01  -6.8111053e-03   2.9019960e-01   1.3976404e-01   1.5113910e-01   2.2158526e-01   2.1270904e-01   3.3267845e-01  -9.7833781e-04   6.6956065e-02   2.8175451e-01   2.0571877e-01   3.9985697e-01   2.1715090e-01   1.3722966e-01   1.9885337e-01  -7.5744471e-03   2.7821072e-02
   7.6923077e-02   1.3963163e-01   3.0000000e-01  -1.0000000e+05   2.8895655e-01   8.3274867e-02   2.5484933e-01  -6.7040694e-03   2.7952689e-01   1.3536284e-01   1.4168341e-01   2.1319865e-01   2.0215003e-01   3.2169517e-01  -7.4152732e-04   6.4937412e-02   2.7031970e-01   1.9556526e-01   3.8177084e-01   2.0502435e-01   1.3138025e-01   1.9128664e-01  -7.0544277e-03   2.6175947e-02
   9.2307692e-02   1.3200918e-01   3.0000000e-01  -1.0000000e+05   2.7843488e-01   7.8733304e-02   2.4083837e-01  -6.5999033e-03   2.6689172e-01   1.2998347e-01   1.3049686e-01   2.0317016e-01   1.8964802e-01   3.0862620e-01  -5.0340466e-04   6.2483515e-02   2.5676634e-01   1.8350876e-01   3.6086821e-01   1.9071027e-01   1.2431663e-01   1.8221286e-01  -6.4824772e-03   2.4026405e-02
   1.0769231e-01   1.2323717e-01   3.0000000e-01  -1.0000000e+05   2.6651761e-01   7.3334996e-02   2.2531300e-01  -6.5158019e-03   2.5269303e-01   1.2369489e-01   1.1793185e-01   1.9175587e-01   1.7559154e-01   2.9403923e-01  -2.9629711e-04   5.9398774e-02   2.4151072e-01   1.6990502e-01   3.3762252e-01   1.7468126e-01   1.1617494e-01   1.7184604e-01  -5.9029182e-03   2.1448594e-02
   1.2307692e-01   1.1348015e-01   3.0000000e-01  -1.0000000e+05   2.5351193e-01   6.7106992e-02   2.0853037e-01  -6.4693425e-03   2.3735068e-01   1.1668667e-01   1.0435680e-01   1.7922783e-01   1.6038675e-01   2.7820636e-01  -1.5267194e-04   5.5573371e-02   2.2499039e-01   1.5512817e-01   3.1278162e-01   1.5743162e-01   1.0710031e-01   1.6041273e-01  -5.3612492e-03   1.8342299e-02
   1.3846154e-01   1.0290890e-01   3.0000000e-01  -1.0000000e+05   2.3972439e-01   6.0087324e-02   1.9107416e-01  -6.4769147e-03   2.2128334e-01   1.0891131e-01   9.0265142e-02   1.6586254e-01   1.4451838e-01   2.6147133e-01  -1.0229162e-04   5.1132755e-02   2.0764169e-01   1.3955242e-01   2.8710734e-01   1.3945108e-01   9.7242874e-02   1.4814291e-01  -4.9006753e-03   1.4755160e-02
   1.5384615e-01   9.1696285e-02   3.0000000e-01  -1.0000000e+05   2.2544685e-01   5.2329184e-02   1.7354309e-01  -6.5522207e-03   2.0488807e-01   1.0042000e-01   7.6062405e-02   1.5193034e-01   1.2827207e-01   2.4420647e-01  -1.6958406e-04   4.5780094e-02   1.8987915e-01   1.2353546e-01   2.6172924e-01   1.2120060e-01   8.6754475e-02   1.3526198e-01  -4.5588399e-03   1.0747543e-02
   1.6923077e-01   8.0013790e-02   3.0000000e-01  -1.0000000e+05   2.1098499e-01   4.3941137e-02   1.5613443e-01  -6.7049928e-03   1.8852279e-01   9.1307006e-02   6.1868103e-02   1.3768627e-01   1.1198262e-01   2.2716163e-01  -3.7146976e-04   3.9631113e-02   1.7207792e-01   1.0740442e-01   2.3695921e-01   1.0309213e-01   7.5786032e-02   1.2203828e-01  -4.3650344e-03   6.5442685e-03
   1.8461538e-01   6.8028608e-02   3.0000000e-01  -1.0000000e+05   1.9685263e-01   3.5103447e-02   1.3926708e-01  -6.9400442e-03   1.7249255e-01   8.1681228e-02   4.8349784e-02   1.2336265e-01   9.5939149e-02   2.1027223e-01  -7.1583880e-04   3.2593257e-02   1.5456017e-01   9.1444956e-02   2.1342284e-01   8.5473054e-02   6.4518611e-02   1.0871441e-01  -4.3381091e-03   2.5152769e-03
   2.0000000e-01   5.5901231e-02   3.0000000e-01  -1.0000000e+05   1.8323486e-01   2.5890931e-02   1.2320955e-01  -7.2567346e-03   1.5717278e-01   7.1878274e-02   3.5576804e-02   1.0935284e-01   8.0374586e-02   1.9430335e-01  -1.2008053e-03   2.4720479e-02   1.3784267e-01   7.5894125e-02   1.9146083e-01   6.8616455e-02   5.3065325e-02   9.5402311e-02  -4.4852459e-03  -4.9051042e-05
   2.1538462e-01   4.3783505e-02   3.0000000e-01  -1.0000000e+05   1.7064842e-01   1.6638160e-02   1.0800358e-01  -7.6488931e-03   1.4304408e-01   6.2142679e-02   2.3922923e-02   9.5899795e-02   6.5462917e-02   1.7941071e-01  -1.8147930e-03   1.6146913e-02   1.2197721e-01   6.0937051e-02   1.7147221e-01   5.2735383e-02   4.1544994e-02   8.2421309e-02  -4.8016705e-03  -7.9333683e-04
   2.3076923e-01   3.1817099e-02   3.0000000e-01  -1.0000000e+05   1.5978564e-01   8.0839234e-03   9.3781963e-02  -8.1051953e-03   1.3078016e-01   5.3515852e-02   1.3697671e-02   8.3594676e-02   5.1320752e-02   1.6628299e-01  -2.5374282e-03   7.0119101e-03   1.0758328e-01   4.6707388e-02   1.5340563e-01   3.8150866e-02   3.0090316e-02   7.0010176e-02  -5.2713014e-03  -1.5932377e-03
   2.4615385e-01   2.0132327e-02   3.0000000e-01  -1.0000000e+05   1.5170882e-01   1.5171245e-03   8.0654902e-02  -8.6099521e-03   1.2140506e-01   4.9730058e-02   5.4282563e-03   7.3135345e-02   3.8012853e-02   1.5595401e-01  -3.3411438e-03  -4.7392237e-04   9.5098345e-02   3.3291162e-02   1.3734590e-01   2.4843651e-02   1.8827424e-02   5.8574659e-02  -5.8682518e-03  -2.4335225e-03
   2.6153846e-01   8.8473029e-03   3.0000000e-01  -1.0000000e+05   1.4731729e-01  -3.0009219e-04   6.8748783e-02  -9.1442300e-03   1.1637708e-01   5.2487105e-02   1.9846308e-04   6.6480566e-02   2.5560766e-02   1.5033031e-01  -4.1933358e-03  -5.2294086e-04   8.5502658e-02   2.0768118e-02   1.2333936e-01   1.3242784e-02   7.8794053e-03   4.8979264e-02  -6.5590312e-03  -3.2963080e-03
   2.7692308e-01   1.9326327e-03   3.0000000e-01  -1.0000000e+05   1.4599908e-01   3.4115137e-03   5.8754126e-02  -9.6871985e-03   1.1553318e-01   5.7851813e-02  -1.0082088e-03   6.5811927e-02   1.3966504e-02   1.4869232e-01  -3.0346190e-03   6.4005672e-03   7.9740342e-02   9.2225280e-03   1.1172782e-01   4.3210454e-03   8.9562895e-03   4.3367865e-02  -5.4386115e-03  -3.8750994e-03
   2.9230769e-01   1.2115235e-02   3.0000000e-01  -1.0000000e+05   1.4672151e-01   1.1680531e-02   5.5632538e-02  -8.6749999e-03   1.1702091e-01   6.4336056e-02  -2.0716372e-03   6.8973124e-02   9.7448851e-03   1.4901372e-01  -1.9402258e-03   1.6034036e-02   7.8119759e-02   1.0999140e-02   1.0363900e-01  -6.9786949e-05   1.8723780e-02   4.4858231e-02  -4.2243595e-03  -2.7105083e-03
   3.0769231e-01   2.1621465e-02   3.0000000e-01  -1.0000000e+05   1.4841757e-01   2.0695026e-02   6.0368357e-02  -7.4334021e-03   1.1954698e-01   7.0971210e-02  -3.0605419e-03   7.3878340e-02   1.9371151e-02   1.5030737e-01  -9.1668371e-04   2.5167633e-02   7.9850571e-02   2.0917103e-02   1.0133509e-01  -1.0165054e-03   2.7908124e-02   5.0323068e-02  -3.1041614e-03  -1.5957007e-03
   3.2307692e-01   3.0385416e-02   3.0000000e-01  -1.0000000e+05   1.5043666e-01   2.9388741e-02   6.6166424e-02  -6.2705273e-03   1.2225806e-01   7.7257443e-02  -2.0643816e-03   7.9386012e-02   2.8234903e-02   1.5189003e-01   6.2463029e-05   3.3602181e-02   8.3398499e-02   3.0096020e-02   1.0285631e-01  -7.2019602e-04   3.6406769e-02   5.6610481e-02  -2.0696429e-03  -5.4102145e-04
   3.3846154e-01   3.8354079e-02   3.0000000e-01  -1.0000000e+05   1.5218979e-01   3.7382590e-02   7.1864346e-02  -5.1740735e-03   1.2471722e-01   8.2871300e-02  -1.1132107e-03   8.4711513e-02   3.6298593e-02   1.5325835e-01   5.4064179e-03   4.1257801e-02   8.7502558e-02   3.8424603e-02   1.0572305e-01   6.7712523e-04   4.4078445e-02   6.2782152e-02  -1.1135190e-03   1.5665946e-03
   3.5384615e-01   4.5486977e-02   3.0000000e-01  -1.0000000e+05   1.5317205e-01   4.4522015e-02   7.7090627e-02  -4.1352994e-03   1.2658577e-01   8.7625546e-02  -2.2669454e-04   8.9455241e-02   4.3534301e-02   1.5397040e-01   1.2301563e-02   4.8073421e-02   9.1534763e-02   4.5853553e-02   1.0884007e-01   8.6017749e-03   5.0843095e-02   6.8481738e-02  -2.3049138e-04   7.3685555e-03
   3.6923077e-01   5.1755683e-02   3.0000000e-01  -1.0000000e+05   1.5342050e-01   5.0693400e-02   8.1546947e-02  -3.1497591e-03   1.2780181e-01   9.1432477e-02   2.5870690e-03   9.3460508e-02   4.9922568e-02   1.5400012e-01   1.9179390e-02   5.4007416e-02   9.5100611e-02   5.2348658e-02   1.1160374e-01   1.6846401e-02   5.6669923e-02   7.3432195e-02   2.0513740e-03   1.3864192e-02
   3.8461538e-01   5.7143246e-02   3.0000000e-01  -1.0000000e+05   1.5251626e-01   5.5870421e-02   8.5334424e-02  -2.2174887e-03   1.2818656e-01   9.4167615e-02   8.5629058e-03   9.6530280e-02   5.5451499e-02   1.5294014e-01   2.5625285e-02   5.9037357e-02   9.8052691e-02   5.7890486e-02   1.1376691e-01   2.4645826e-02   6.1552733e-02   7.7677755e-02   6.7002872e-03   2.0145296e-02
   4.0000000e-01   6.1643536e-02   3.0000000e-01  -1.0000000e+05   1.5061354e-01   6.0074602e-02   8.8260408e-02  -1.3426674e-03   1.2779318e-01   9.5869944e-02   1.5312131e-02   9.8599696e-02   6.0116171e-02   1.5109291e-01   3.1540411e-02   6.3158907e-02   1.0017979e-01   6.2473794e-02   1.1520101e-01   3.1808338e-02   6.5506991e-02   8.1053565e-02   1.1913589e-02   2.5878848e-02
   4.1538462e-01   6.5260539e-02   3.0000000e-01  -1.0000000e+05   1.4785462e-01   6.3357923e-02   9.0340402e-02  -5.3283030e-04   1.2656833e-01   9.6679674e-02   2.1930016e-02   9.9885986e-02   6.3918300e-02   1.4832683e-01   3.6700110e-02   6.6384012e-02   1.0163806e-01   6.6106679e-02   1.1585491e-01   3.8246547e-02   6.8565840e-02   8.3672383e-02   1.7071916e-02   3.1015534e-02
   4.3076923e-01   6.8007587e-02   3.0000000e-01  -1.0000000e+05   1.4426607e-01   6.5718348e-02   9.1670558e-02   4.4857365e-04   1.2481659e-01   9.6680337e-02   2.8021872e-02   1.0027373e-01   6.6866145e-02   1.4479413e-01   4.1141714e-02   6.8738520e-02   1.0229205e-01   6.8809489e-02   1.1566021e-01   4.3780852e-02   7.0775429e-02   8.5511894e-02   2.1857368e-02   3.5313750e-02
   4.4615385e-01   6.9906577e-02   3.0000000e-01  -1.0000000e+05   1.4005216e-01   6.7218694e-02   9.2281802e-02   3.5148097e-03   1.2244233e-01   9.5934998e-02   3.3293909e-02   9.9839140e-02   6.8974560e-02   1.4069036e-01   4.4763837e-02   7.0259461e-02   1.0213525e-01   7.0613543e-02   1.1472157e-01   4.8320147e-02   7.2190019e-02   8.6523711e-02   2.5968148e-02   3.8888083e-02
   4.6153846e-01   7.0987149e-02   3.0000000e-01  -1.0000000e+05   1.3546551e-01   6.7930471e-02   9.2159526e-02   7.0270398e-03   1.1958517e-01   9.4567937e-02   3.7607414e-02   9.8676608e-02   7.0265116e-02   1.3630891e-01   4.7491424e-02   7.0992210e-02   1.0135227e-01   7.1559710e-02   1.1317565e-01   5.1786988e-02   7.2867300e-02   8.6740586e-02   2.9381293e-02   4.1546124e-02
   4.7692308e-01   7.1285865e-02   3.0000000e-01  -1.0000000e+05   1.3075567e-01   6.7928111e-02   9.1352989e-02   1.0198958e-02   1.1637044e-01   9.2694949e-02   4.0856217e-02   9.6882147e-02   7.0770448e-02   1.3172580e-01   4.9307184e-02   7.0987728e-02   9.9907717e-02   7.1696893e-02   1.1098494e-01   5.4129632e-02   7.2864317e-02   8.6280799e-02   3.1879323e-02   4.3346255e-02
   4.9230769e-01   7.0845385e-02   3.0000000e-01  -1.0000000e+05   1.2595261e-01   6.7284018e-02   8.9912034e-02   1.2775338e-02   1.1294215e-01   9.0414022e-02   4.2914867e-02   9.4569536e-02   7.0565605e-02   1.2705887e-01   5.0214180e-02   7.0300102e-02   9.7811845e-02   7.1080487e-02   1.0822943e-01   5.5331292e-02   7.2234343e-02   8.5152324e-02   3.3482434e-02   4.4373592e-02
   5.0769231e-01   6.9713649e-02   3.0000000e-01  -1.0000000e+05   1.2116109e-01   6.6064789e-02   8.7885245e-02   1.4468086e-02   1.0932386e-01   8.7799078e-02   4.3795977e-02   9.1836058e-02   6.9638371e-02   1.2239982e-01   5.0238577e-02   6.8984530e-02   9.5129848e-02   6.9770852e-02   1.0498325e-01   5.5415751e-02   7.1024912e-02   8.3346674e-02   3.4253363e-02   4.4549920e-02
   5.2307692e-01   6.7943083e-02   3.0000000e-01  -1.0000000e+05   1.1643211e-01   6.4328860e-02   8.5335561e-02   1.5317238e-02   1.0551861e-01   8.4897178e-02   4.3559947e-02   8.8681667e-02   6.8034627e-02   1.1778747e-01   4.9430306e-02   6.7095835e-02   9.1925589e-02   6.7831872e-02   1.0131151e-01   5.4448811e-02   6.9277101e-02   8.0917577e-02   3.4154152e-02   4.3937026e-02
   5.3846154e-01   6.5589818e-02   3.0000000e-01  -1.0000000e+05   1.1176382e-01   6.2125628e-02   8.2339160e-02   1.5374421e-02   1.0153175e-01   8.1729253e-02   4.2312039e-02   8.5156783e-02   6.5807485e-02   1.1320954e-01   4.7888502e-02   6.4687581e-02   8.8259943e-02   6.5329630e-02   9.7306431e-02   5.2535567e-02   6.7026033e-02   7.7923269e-02   3.3264474e-02   4.2612306e-02
   5.5384615e-01   6.2712958e-02   3.0000000e-01  -1.0000000e+05   1.0710852e-01   5.9496010e-02   7.8871391e-02   1.4726789e-02   9.7342144e-02   7.8294026e-02   4.0195109e-02   8.1298633e-02   6.3016547e-02   1.0861047e-01   4.5693436e-02   6.1811745e-02   8.4189907e-02   6.2331232e-02   9.3007358e-02   4.9813885e-02   6.4302448e-02   7.4425338e-02   3.1684844e-02   4.0665487e-02
   5.6923077e-01   5.9373864e-02   3.0000000e-01  -1.0000000e+05   1.0238462e-01   5.6474198e-02   7.4970401e-02   1.3507400e-02   9.2910418e-02   7.4574531e-02   3.7378892e-02   7.7133721e-02   5.9726847e-02   1.0390384e-01   4.2921738e-02   5.8518897e-02   7.9768426e-02   5.8903826e-02   8.8392957e-02   4.6444862e-02   6.1151234e-02   7.0487594e-02   2.9530602e-02   3.8194437e-02
   5.8461538e-01   5.5635502e-02   3.0000000e-01  -1.0000000e+05   9.7492010e-02   5.3090306e-02   7.0675486e-02   1.1833363e-02   8.8231243e-02   7.0546326e-02   3.4047032e-02   7.2681527e-02   5.6007537e-02   9.8988017e-02   3.9684289e-02   5.4858755e-02   7.5044833e-02   5.5113793e-02   8.3488443e-02   4.2601324e-02   5.7580674e-02   6.6174999e-02   2.6924773e-02   3.5300467e-02
   6.0000000e-01   5.1561815e-02   3.0000000e-01  -1.0000000e+05   9.2329056e-02   4.9373517e-02   6.6028775e-02   9.8392652e-03   8.3227572e-02   6.6186421e-02   3.0383288e-02   6.7958916e-02   5.1930424e-02   9.3763011e-02   3.6094119e-02   5.0880988e-02   7.0065756e-02   5.1026151e-02   7.8316471e-02   3.8455600e-02   5.3613664e-02   6.1552700e-02   2.3990533e-02   3.2083567e-02
   6.1538462e-01   4.7217168e-02   3.0000000e-01  -1.0000000e+05   8.6809140e-02   4.5355307e-02   6.1076764e-02   7.7873735e-03   7.7854673e-02   6.1481864e-02   2.6558324e-02   6.3030325e-02   4.7568455e-02   8.8146787e-02   3.2260487e-02   4.6636090e-02   6.4876317e-02   4.6704130e-02   7.2900857e-02   3.4167826e-02   4.9292512e-02   5.6685217e-02   2.0844058e-02   2.8638030e-02
   6.3076923e-01   4.2665819e-02   3.0000000e-01  -1.0000000e+05   8.0875081e-02   4.1072340e-02   5.5871473e-02   5.6687203e-03   7.2100679e-02   5.6451710e-02   2.2718456e-02   5.7890338e-02   4.3009059e-02   8.2089141e-02   2.8283701e-02   4.2176193e-02   5.9521411e-02   4.2208918e-02   6.7270030e-02   2.9875963e-02   4.4688166e-02   5.1635794e-02   1.7626351e-02   2.5048856e-02
   6.4615385e-01   3.7971462e-02   3.0000000e-01  -1.0000000e+05   7.4509848e-02   3.6568696e-02   5.0471084e-02   3.6818628e-03   6.5983895e-02   5.1118444e-02   1.8977417e-02   5.2555768e-02   3.8324843e-02   7.5581741e-02   2.4251152e-02   3.7555666e-02   5.4057668e-02   3.7599545e-02   6.1459823e-02   2.5688484e-02   3.9853850e-02   4.6465938e-02   1.4407071e-02   2.1389254e-02
   6.6153846e-01   3.3196809e-02   3.0000000e-01  -1.0000000e+05   6.7742510e-02   3.1897167e-02   4.4980238e-02   1.8984523e-03   5.9555772e-02   4.5516512e-02   1.5431633e-02   4.7069059e-02   3.3562084e-02   6.8663313e-02   2.0276917e-02   3.2831410e-02   4.8573753e-02   3.2932879e-02   5.5590188e-02   2.1686237e-02   3.4850236e-02   4.1264712e-02   1.1231841e-02   1.7731719e-02
   6.7692308e-01   2.8403217e-02   3.0000000e-01  -1.0000000e+05   6.0691570e-02   2.7119481e-02   3.9462801e-02   4.9018275e-04   5.2900186e-02   3.9723925e-02   1.2132356e-02   4.1485518e-02   2.8784009e-02   6.1449777e-02   1.6402941e-02   2.8062781e-02   4.3055295e-02   2.8263692e-02   4.9672403e-02   1.7903995e-02   2.9752968e-02   3.6089981e-02   8.1643958e-03   1.4205185e-02
   6.9230769e-01   2.3650373e-02   3.0000000e-01  -1.0000000e+05   5.3527683e-02   2.2305435e-02   3.3959276e-02  -1.2035824e-04   4.6129138e-02   3.3840885e-02   9.0480629e-03   3.5928629e-02   2.4050794e-02   5.4136082e-02   1.2647519e-02   2.3311130e-02   3.7555958e-02   2.3644776e-02   4.3756325e-02   1.4346424e-02   2.4644388e-02   3.0956683e-02   5.2929536e-03   1.0770643e-02
   7.0769231e-01   1.8995996e-02   3.0000000e-01  -1.0000000e+05   4.6350811e-02   1.7531031e-02   2.8599240e-02  -4.1646012e-04   3.9409124e-02   2.7983938e-02   6.1971194e-03   3.0430583e-02   1.9419368e-02   4.6819946e-02   9.1428956e-03   1.8638988e-02   3.2133273e-02   1.9127055e-02   3.8039244e-02   1.1002784e-02   1.9610753e-02   2.5917448e-02   2.6431178e-03   7.5318507e-03
   7.2307692e-01   1.4495584e-02   3.0000000e-01  -1.0000000e+05   3.9411901e-02   1.2875827e-02   2.3470454e-02  -6.9520817e-04   3.2882006e-02   2.2278296e-02   3.5904240e-03   2.5057332e-02   1.4943399e-02   3.9800257e-02   5.8965866e-03   1.4108968e-02   2.6871317e-02   1.4759687e-02   3.2553498e-02   7.8463850e-03   1.4763738e-02   2.1066173e-02   4.0456318e-04   4.5661553e-03
   7.3846154e-01   1.0202169e-02   3.0000000e-01  -1.0000000e+05   3.2974980e-02   8.4197754e-03   1.8734059e-02  -9.5670508e-04   2.6704636e-02   1.6849161e-02   1.3821308e-03   1.9978723e-02   1.0673382e-02   3.3359707e-02   3.0484961e-03   9.7986927e-03   2.1836702e-02   1.0611366e-02   2.7437122e-02   4.8439045e-03   1.0175596e-02   1.6430167e-02  -2.0710083e-04   1.9754800e-03
   7.5384615e-01   6.1660831e-03   3.0000000e-01  -1.0000000e+05   2.7256698e-02   4.2398805e-03   1.4543985e-02  -1.2012498e-03   2.1128984e-02   1.1868292e-02   7.8163893e-05   1.5241113e-02   6.6628174e-03   2.7754865e-02   8.1073060e-04   5.7824456e-03   1.7083750e-02   6.7046181e-03   2.2845522e-02   1.9674396e-03   5.9775385e-03   1.2100178e-02  -4.6983559e-04   1.4245844e-04
   7.6923077e-01   2.4347035e-03   3.0000000e-01  -1.0000000e+05   2.2574920e-02   4.1149962e-04   1.1152823e-02  -1.4286203e-03   1.6722014e-02   7.5261024e-03  -1.8452744e-04   1.0999477e-02   2.9622648e-03   2.3342439e-02  -9.0533263e-05   2.1247909e-03   1.2766240e-02   3.0901704e-03   1.8959916e-02   5.3618013e-05   2.4920662e-03   8.2083774e-03  -7.1226825e-04  -2.3950531e-04
   7.8461538e-01   9.4782319e-04   3.0000000e-01  -1.0000000e+05   1.9516879e-02  -9.2366269e-05   8.8550707e-03  -1.3193190e-03   1.5460995e-02   7.2319417e-03  -4.0372791e-04   9.1696895e-03   2.0181607e-03   2.0972798e-02  -1.6792013e-04   1.3814060e-03   1.0261025e-02   1.6859626e-03   1.6099735e-02  -3.6943485e-05   1.7043008e-03   5.5120080e-03  -8.2284254e-04  -5.2327782e-04
   8.0000000e-01   3.9409163e-03   3.0000000e-01  -1.0000000e+05   1.9639309e-02   2.7977525e-03   9.1414242e-03  -8.9498393e-04   1.6318790e-02   9.2376958e-03  -1.3612648e-04   1.0963067e-02   3.9672199e-03   2.0885798e-02   6.4524617e-04   4.3908001e-03   1.2004370e-02   3.9003797e-03   1.5637339e-02   1.0815555e-03   4.0212721e-03   8.1566557e-03  -4.5514374e-04  -2.3862037e-04
   8.1538462e-01   6.5079730e-03   3.0000000e-01  -1.0000000e+05   2.0448871e-02   5.3590008e-03   1.1362211e-02  -5.3057056e-04   1.7432996e-02   1.1037621e-02   6.9784187e-04   1.2598489e-02   6.6448456e-03   2.1326983e-02   2.6714544e-03   6.8212556e-03   1.3713258e-02   6.2152066e-03   1.6685845e-02   2.9818625e-03   6.4599789e-03   1.0422703e-02  -1.4961279e-04   5.7597093e-04
   8.3076923e-01   8.6168879e-03   3.0000000e-01  -1.0000000e+05   2.1179423e-02   7.3898325e-03   1.3382500e-02  -2.2734460e-04   1.8365152e-02   1.2417962e-02   2.9414588e-03   1.3916192e-02   9.0062942e-03   2.1806535e-02   4.5131161e-03   8.6421707e-03   1.5129110e-02   8.3013394e-03   1.7972230e-02   5.0434670e-03   8.5965893e-03   1.2254991e-02   1.1783851e-03   2.9478086e-03
   8.4615385e-01   1.0240712e-02   3.0000000e-01  -1.0000000e+05   2.1594713e-02   8.9028413e-03   1.5047852e-02   2.8336401e-05   1.8951074e-02   1.3296748e-02   5.2537689e-03   1.4811300e-02   1.0958892e-02   2.2120779e-02   5.9030550e-03   9.8674574e-03   1.6168912e-02   1.0032321e-02   1.9173113e-02   7.0455276e-03   1.0303524e-02   1.3628619e-02   2.8030644e-03   4.9314373e-03
   8.6153846e-01   1.1358484e-02   3.0000000e-01  -1.0000000e+05   2.1629022e-02   9.8847609e-03   1.6259531e-02   9.7607263e-04   1.9087660e-02   1.3696341e-02   7.1713184e-03   1.5273825e-02   1.2434461e-02   2.2111172e-02   6.7900765e-03   1.0534974e-02   1.6766853e-02   1.1331623e-02   2.0078380e-02   8.7984621e-03   1.1508552e-02   1.4521963e-02   3.9312464e-03   6.4073573e-03
   8.7692308e-01   1.1956280e-02   3.0000000e-01  -1.0000000e+05   2.1176074e-02   1.0373184e-02   1.6922358e-02   1.8673099e-03   1.8749077e-02   1.3607629e-02   8.5654625e-03   1.5273607e-02   1.3368718e-02   2.1669147e-02   7.2222786e-03   1.0698503e-02   1.6872619e-02   1.2158552e-02   2.0514359e-02   1.0063047e-02   1.2186025e-02   1.4892651e-02   4.5693467e-03   7.3634281e-03
   8.9230769e-01   1.2028504e-02   3.0000000e-01  -1.0000000e+05   2.0204262e-02   1.0384932e-02   1.6965920e-02   2.4873647e-03   1.7927576e-02   1.3064857e-02   9.3907589e-03   1.4796689e-02   1.3708139e-02   2.0741153e-02   7.2193581e-03   1.0419381e-02   1.6455954e-02   1.2445980e-02   2.0357640e-02   1.0766948e-02   1.2336195e-02   1.4720254e-02   4.7955946e-03   7.8167031e-03
   9.0769231e-01   1.1579485e-02   3.0000000e-01  -1.0000000e+05   1.8695699e-02   9.9379919e-03   1.6340899e-02   2.7927981e-03   1.6601829e-02   1.2105503e-02   9.6176417e-03   1.3846144e-02   1.3417481e-02   1.9269503e-02   6.8825703e-03   9.7395521e-03   1.5499022e-02   1.2163264e-02   1.9507809e-02   1.0866297e-02   1.1935190e-02   1.3996902e-02   4.6897921e-03   7.7916175e-03
   9.2307692e-01   1.0625398e-02   3.0000000e-01  -1.0000000e+05   1.6650100e-02   9.0657774e-03   1.5026547e-02   2.8298035e-03   1.4786066e-02   1.0768483e-02   9.2388149e-03   1.2435270e-02   1.2493529e-02   1.7222504e-02   6.2344247e-03   8.7112270e-03   1.4000758e-02   1.1304586e-02   1.7887903e-02   1.0341448e-02   1.0995083e-02   1.2744130e-02   4.3136642e-03   7.3195303e-03
   9.3846154e-01   9.1965666e-03   3.0000000e-01  -1.0000000e+05   1.4088343e-02   7.8068166e-03   1.3036746e-02   2.6150861e-03   1.2508507e-02   9.0938556e-03   8.2726876e-03   1.0590040e-02   1.0939674e-02   1.4616765e-02   5.3272142e-03   7.3823789e-03   1.1980945e-02   9.8929701e-03   1.5494943e-02   9.2030703e-03   9.5452103e-03   1.0972487e-02   3.7221844e-03   6.4392127e-03
   9.5384615e-01   7.3401750e-03   3.0000000e-01  -1.0000000e+05   1.1055588e-02   6.2121199e-03   1.0424289e-02   2.1821553e-03   9.8141144e-03   7.1243390e-03   6.7662146e-03   8.3519564e-03   8.8067154e-03   1.1503860e-02   4.2141465e-03   5.7976820e-03   9.4858569e-03   7.9616567e-03   1.2378547e-02   7.4967385e-03   7.6349614e-03   8.7237392e-03   2.9600841e-03   5.1985112e-03
   9.6923077e-01   5.1234272e-03   3.0000000e-01  -1.0000000e+05   7.6239274e-03   4.3275770e-03   7.2832527e-03   1.5703266e-03   6.7677534e-03   4.9087895e-03   4.8014794e-03   5.7813132e-03   6.1822584e-03   7.9522182e-03   2.9271499e-03   4.0021306e-03   6.5842705e-03   5.5886000e-03   8.6433086e-03   5.3058617e-03   5.3367254e-03   6.0718601e-03   2.0625016e-03   3.6573099e-03
   9.8461538e-01   2.6371708e-03   3.0000000e-01  -1.0000000e+05   3.8946135e-03   2.2253918e-03   3.7495487e-03   8.2403413e-04   3.4577686e-03   2.5076255e-03   2.4952308e-03   2.9608796e-03   3.1920181e-03   4.0682146e-03   1.5036593e-03   2.0473057e-03   3.3771228e-03   2.8857101e-03   4.4490531e-03   2.7530208e-03   2.7490412e-03   3.1194236e-03   1.0621939e-03   1.8918061e-03


==> data/KLcoeffs128.dat <==
     1.000000000000000e+00     1.000000000000000e+00     1.000000000000000e+00
     2.000000000000000e+00     2.500370717658102e-01     3.214154399502767e-02
     3.000000000000000e+00     1.111550545345470e-01     4.234099144034281e-03
     4.000000000000000e+00     6.254635620312508e-02     1.005121249170063e-03
     5.000000000000000e+00     4.004748142708951e-02     3.295058515830607e-04
     6.000000000000000e+00     2.782587941017611e-02     1.324938878641096e-04
     7.000000000000000e+00     2.045664821796313e-02     6.134025681283329e-05
     8.000000000000000e+00     1.567374339387950e-02     3.148581545100550e-05
     9.000000000000000e+00     1.239460948061153e-02     1.748749322346338e-05
     1.000000000000000e+01     1.004907436400552e-02     1.033623315222577e-05
     1.100000000000000e+01     8.313653887354142e-03     6.424938044091134e-06
     1.200000000000000e+01     6.993734680680186e-03     4.163370849118443e-06
     1.300000000000000e+01     5.966537681797738e-03     2.793852614023427e-06
     1.400000000000000e+01     5.151498932948986e-03     1.931524101816235e-06
     1.500000000000000e+01     4.493977987122526e-03     1.370113164553637e-06
     1.600000000000000e+01     3.955856092963321e-03     9.938913725270596e-07
     1.700000000000000e+01     3.509884739866008e-03     7.353183027290141e-07
     1.800000000000000e+01     3.136167396553001e-03     5.535987399781050e-07
     1.900000000000000e+01     2.819901490211439e-03     4.233360288147975e-07
     2.000000000000000e+01     2.549889929458582e-03     3.282905701286712e-07
     2.100000000000000e+01     2.317536406505209e-03     2.578268816025655e-07
     2.200000000000000e+01     2.116152781197553e-03     2.048284732153471e-07
     2.300000000000000e+01     1.940472481754643e-03     1.644402323287030e-07
     2.400000000000000e+01     1.786302752718661e-03     1.332909847501832e-07
     2.500000000000000e+01     1.650272250239115e-03     1.090020379723088e-07
     2.600000000000000e+01     1.529645237041233e-03     8.987012366026857e-08
     2.700000000000000e+01     1.422183025248483e-03     7.465901098334058e-08
     2.800000000000000e+01     1.326039418830199e-03     6.246018455663839e-08
     2.900000000000000e+01     1.239680944677634e-03     5.259821955639605e-08
     3.000000000000000e+01     1.161825376435882e-03     4.456557229831266e-08
     3.100000000000000e+01     1.091393909352880e-03     3.797703158737399e-08
     3.200000000000000e+01     1.027473628627391e-03     3.253750134182424e-08
     3.300000000000000e+01     9.692878149800834e-04     2.801894450595870e-08
     3.400000000000000e+01     9.161722714206691e-04     2.424370176334874e-08
     3.500000000000000e+01     8.675563152352273e-04     2.107229823137705e-08
     3.600000000000000e+01     8.229474133285844e-04     1.839444457809737e-08
     3.700000000000000e+01     7.819186841380092e-04     1.612233535609332e-08
     3.800000000000000e+01     7.440986708048107e-04     1.418561541815508e-08
     3.900000000000000e+01     7.091629258490472e-04     1.252756868978145e-08
     4.000000000000000e+01     6.768270497016963e-04     1.110221043334529e-08
     4.100000000000000e+01     6.468409029683512e-04     9.872052788814952e-09
     4.200000000000000e+01     6.189837715883615e-04     8.806375929533483e-09
     4.300000000000000e+01     5.930603097212313e-04     7.879881718472982e-09
     4.400000000000000e+01     5.688971206026397e-04     7.071638751809875e-09
     4.500000000000000e+01     5.463398632444404e-04     6.364250856739663e-09
     4.600000000000000e+01     5.252507945455416e-04     5.743198033919014e-09
     4.700000000000000e+01     5.055066735081701e-04     5.196311283182700e-09
     4.800000000000000e+01     4.869969678518774e-04     4.713351973542365e-09
     4.900000000000000e+01     4.696223141694294e-04     4.285673297758729e-09
     5.000000000000000e+01     4.532931914726461e-04     3.905946516605867e-09
     5.100000000000000e+01     4.379287749906663e-04     3.567938600079822e-09
     5.200000000000000e+01     4.234559427619728e-04     3.266330838556451e-09
     5.300000000000000e+01     4.098084121793088e-04     2.996570263791684e-09
     5.400000000000000e+01     3.969259874172090e-04     2.754747462051587e-09
     5.500000000000000e+01     3.847539017636122e-04     2.537495707880607e-09
     5.600000000000000e+01     3.732422414215493e-04     2.341907392535202e-09
     5.700000000000000e+01     3.623454394488688e-04     2.165464536891222e-09
     5.800000000000000e+01     3.520218302471710e-04     2.005980818304236e-09
     5.900000000000000e+01     3.422332564609668e-04     1.861553044693051e-09
     6.000000000000000e+01     3.329447213586463e-04     1.730520407618545e-09
     6.100000000000000e+01     3.241240807804908e-04     1.611430162554364e-09
     6.200000000000000e+01     3.157417695905904e-04     1.503008637150626e-09
     6.300000000000000e+01     3.077705582868388e-04     1.404136670330309e-09
     6.400000000000000e+01     3.001853360295883e-04     1.313828747482262e-09
     6.500000000000000e+01     2.929629168632856e-04     1.231215228154816e-09
     6.600000000000000e+01     2.860818663417080e-04     1.155527168649509e-09
     6.700000000000000e+01     2.795223461395362e-04     1.086083328105213e-09
     6.800000000000000e+01     2.732659745503823e-04     1.022279016872147e-09
     6.900000000000000e+01     2.672957010432967e-04     9.635765034083820e-10
     7.000000000000000e+01     2.615956932832317e-04     9.094967429770539e-10
     7.100000000000000e+01     2.561512352214702e-04     8.596122301788772e-10
     7.200000000000000e+01     2.509486350352275e-04     8.135408092935562e-10
     7.300000000000000e+01     2.459751418449849e-04     7.709403028418782e-10
     7.400000000000000e+01     2.412188702676112e-04     7.315038407150259e-10
     7.500000000000000e+01     2.366687319756576e-04     6.949557904429275e-10
     7.600000000000000e+01     2.323143735307436e-04     6.610482044267820e-10
     7.700000000000000e+01     2.281461198439815e-04     6.295577126429691e-10
     7.800000000000000e+01     2.241549226907170e-04     6.002828000061446e-10
     7.900000000000000e+01     2.203323137715602e-04     5.730414165385045e-10
     8.000000000000000e+01     2.166703618685132e-04     5.476688760623062e-10
     8.100000000000000e+01     2.131616336950768e-04     5.240160054368344e-10
     8.200000000000000e+01     2.097991580826191e-04     5.019475118209688e-10
     8.300000000000000e+01     2.065763931842014e-04     4.813405399727583e-10
     8.400000000000000e+01     2.034871964109309e-04     4.620833954801482e-10
     8.500000000000000e+01     2.005257968458480e-04     4.440744131309339e-10
     8.600000000000000e+01     1.976867699070769e-04     4.272209524379927e-10
     8.700000000000000e+01     1.949650140553702e-04     4.114385047560659e-10
     8.800000000000000e+01     1.923557293621247e-04     3.966498984787618e-10
     8.900000000000000e+01     1.898543977723463e-04     3.827845905794753e-10
     9.000000000000000e+01     1.874567649138449e-04     3.697780342778579e-10
     9.100000000000000e+01     1.851588233181794e-04     3.575711139217414e-10
     9.200000000000000e+01     1.829567969324369e-04     3.461096393140122e-10
     9.300000000000000e+01     1.808471268123296e-04     3.353438926779178e-10
     9.400000000000000e+01     1.788264578976979e-04     3.252282222992019e-10
     9.500000000000000e+01     1.768916267808686e-04     3.157206776266843e-10
     9.600000000000000e+01     1.750396503867378e-04     3.067826812388391e-10
     9.700000000000000e+01     1.732677154909645e-04     2.983787336346917e-10
     9.800000000000000e+01     1.715731690094847e-04     2.904761473045628e-10
     9.900000000000000e+01     1.699535089986960e-04     2.830448069299748e-10
     1.000000000000000e+02     1.684063763110500e-04     2.760569529560371e-10
     1.010000000000000e+02     1.669295468559881e-04     2.694869860816441e-10
     1.020000000000000e+02     1.655209244203411e-04     2.633112905075109e-10
     1.030000000000000e+02     1.641785340066685e-04     2.575080740104581e-10
     1.040000000000000e+02     1.629005156514850e-04     2.520572231549634e-10
     1.050000000000000e+02     1.616851186888470e-04     2.469401721154372e-10
     1.060000000000000e+02     1.605306964275162e-04     2.421397837783668e-10
     1.070000000000000e+02     1.594357012130185e-04     2.376402419190225e-10
     1.080000000000000e+02     1.583986798482123e-04     2.334269533893305e-10
     1.090000000000000e+02     1.574182693482098e-04     2.294864593726982e-10
     1.100000000000000e+02     1.564931930078082e-04     2.258063548575946e-10
     1.110000000000000e+02     1.548043458166325e-04     2.223752155696450e-10
     1.120000000000000e+02     1.556222567613448e-04     2.191825316983680e-10
     1.130000000000000e+02     1.533235186210269e-04     2.162186478151880e-10
     1.140000000000000e+02     1.540384215462445e-04     2.134747084394937e-10
     1.150000000000000e+02     1.526587423718677e-04     2.109426087816566e-10
     1.160000000000000e+02     1.520432663671594e-04     2.086149502363013e-10
     1.170000000000000e+02     1.509572374360535e-04     2.064850002357630e-10
     1.180000000000000e+02     1.514763301944690e-04     2.045466561431365e-10
     1.190000000000000e+02     1.482870632232182e-04     2.027944128646863e-10
     1.200000000000000e+02     1.483530466894220e-04     2.012233339232469e-10
     1.210000000000000e+02     1.500601056004858e-04     1.998290257685314e-10
     1.220000000000000e+02     1.484631061571364e-04     1.986076150958204e-10
     1.230000000000000e+02     1.486173723930039e-04     1.975557290055408e-10
     1.240000000000000e+02     1.493475138327192e-04     1.966704778505417e-10
     1.250000000000000e+02     1.490593125446896e-04     1.959494406231581e-10
     1.260000000000000e+02     1.504853538288464e-04     1.953906527810731e-10
     1.270000000000000e+02     1.496809779737472e-04     1.949925964054262e-10
     1.280000000000000e+02     1.488160289325315e-04     1.947541926303065e-10









==> data/biyupylow03k20_rmse.txt <==
N       vanMC		MC		QMC
1e1     0.1539863      0.12694789      0.0541442
1e2	0.0499245      0.03748963      0.0120862
1e3	0.01572272     0.01134078      0.00245789
1e4     0.00443670     0.00378783      5.3536e-04
1e5     0.00156346     0.0014068       1.40419e-04


# truth:   0.649554482529000



==> data/biyupylow03kXX_rmse.txt <==
N      	dim20	   dim15	dim10	        dim5
1e1    	0.054117    0.05462     0.049121
1e2    	0.0121315   0.01177     0.010042133
1e3    	0.00245789  0.00242966  0.002568299
3e3     0.00119218  0.001349    0.001944406
1e4    	6.63775e-4  8.359e-04   0.001807192
3e4     3.435e-04   6.975e-04   0.0017339539
1e5    	3.1241e-04  6.913e-04   0.0017449318


# exact with 30 KL modes: 0.649186691315000




==> data/biyupylow07k20_rmse.txt <==
N       vanMC		MC		QMC
1e2	0.010716      0.007645        0.00552625496
1e3	0.003939      0.002514        0.0010018549
1e4	0.001163      8.8214e-04      2.3735e-04
1e5	3.993e-04     2.2861e-04      5.20366e-05



# truth: 0.984809080000000


==> data/samples-of-xi.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.8910506e-03   3.4443651e-02  -7.4095549e-02   9.0669020e-02   1.6008054e-01   3.8646953e-02   4.1224532e-02  -1.7265751e-01   2.0714695e-02  -2.1369617e-02   2.2271447e-01
   7.7821012e-03   3.2081818e-02  -4.6844009e-02  -2.3288573e-02   7.5723996e-02   2.4246942e-01   4.6662032e-02   5.3579551e-02   1.8068194e-01  -8.2265394e-02   2.4500672e-01
   1.1673152e-02   1.0911661e-01  -3.4472945e-02  -2.9068193e-02   6.5588031e-03   1.6039613e-01  -5.4898852e-02   5.3613996e-02   1.5217732e-01  -1.5308525e-01   1.6489432e-01
   1.5564202e-02   7.2594654e-02  -1.9977766e-03   3.2943246e-02  -3.7669552e-02   1.5038659e-01   1.7413419e-01   2.7745886e-01   7.1829040e-02  -5.0905360e-01   2.0522059e-01
   1.9455253e-02   1.0856403e-01  -2.3117052e-01   6.4257898e-02  -7.1403909e-02   1.4935858e-01   4.3360617e-01   2.9147777e-01   1.6060137e-01  -5.5126440e-01   6.3926658e-02
   2.3346304e-02   1.6511533e-01  -1.8120865e-02   4.2222552e-02   1.4602057e-02   7.5262506e-02   4.6688944e-01   2.8467370e-01   3.1996149e-01  -6.4374905e-01   9.0756122e-02
   2.7237354e-02   2.0315109e-01  -1.9881482e-01   1.1852657e-01  -1.3646028e-02   6.9350522e-02   6.1511217e-01   3.2512173e-01   4.0971115e-01  -8.0638056e-01   5.1184778e-02
   3.1128405e-02   2.7413758e-01  -2.9821786e-01  -4.5502477e-03  -1.7528449e-01   6.4600860e-03   8.7576983e-01   3.1016861e-01   4.1584211e-01  -9.5402109e-01  -1.0422640e-01
   3.5019455e-02   3.4921603e-01  -4.1510111e-01   3.4183137e-02  -7.1258981e-03  -2.1339450e-01   1.0466377e+00   2.8228368e-01   2.4081183e-01  -1.1669152e+00  -1.8602827e-01
   3.8910506e-02   3.3524905e-01  -5.2266109e-01   1.0688183e-02   1.9849358e-01  -4.6559132e-01   1.0890588e+00   1.9870809e-01  -1.6967939e-02  -1.1522285e+00  -1.0460160e-01
   4.2801556e-02   3.8570810e-01  -6.0216687e-01   1.3888989e-02   6.8332191e-02  -3.4798652e-01   1.2624119e+00   1.9925783e-01  -5.1872846e-02  -1.2620096e+00  -1.6410847e-01
   4.6692607e-02   2.4777005e-01  -6.4940388e-01  -1.0021916e-01   1.5341458e-02  -2.1093884e-01   1.1388544e+00   2.3834258e-01   2.1563554e-02  -1.4344306e+00  -9.9061320e-02
   5.0583658e-02   1.8131542e-01  -3.0550419e-01  -3.2935344e-01  -1.8420874e-03  -1.0321277e-01   1.1022574e+00   3.0233545e-01  -2.1791096e-02  -1.3804521e+00  -1.6783399e-02
   5.4474708e-02   2.8481633e-01  -2.4970733e-01  -1.3562868e-01   1.0164409e-01  -1.7191809e-01   8.4966767e-01   2.4758343e-01  -1.8122548e-01  -1.3723407e+00  -6.7074680e-02
   5.8365759e-02   3.1151620e-01  -2.6545650e-01  -1.6947792e-01   2.5830571e-01   3.5567936e-02   8.5736100e-01   2.4096828e-01  -6.0820695e-02  -1.2196010e+00   1.7034785e-01
   6.2256809e-02   3.7438258e-01  -3.8325562e-01  -3.4820487e-01   1.5853820e-01   2.6776417e-01   9.5967899e-01   3.8612490e-01   1.6078293e-02  -1.2869928e+00   1.8418346e-01
   6.6147860e-02   3.5878494e-01  -3.9563465e-01  -3.4716215e-01   2.0944751e-01   2.8358451e-01   9.4069930e-01   3.8781748e-01  -1.6784158e-01  -1.1239301e+00   7.0066100e-02
   7.0038911e-02   1.1588989e-01  -3.9980676e-01  -5.3022290e-01   3.9727471e-01   5.5882565e-01   1.0927341e+00   2.8869330e-01  -8.3750996e-02  -1.2536358e+00   1.1007742e-01
   7.3929961e-02  -9.6491333e-02  -3.0822774e-01  -4.7726926e-01   3.4804108e-01   6.3816987e-01   1.2041532e+00   4.2599874e-01  -1.8388888e-01  -1.2049178e+00   3.3633548e-01
   7.7821012e-02  -1.6694351e-01  -2.2511245e-01  -5.7777666e-01   4.5672889e-01   6.5695873e-01   1.2597718e+00   3.2863561e-01   2.7120411e-03  -1.1802899e+00   3.6802895e-01
   8.1712062e-02  -1.5129702e-01  -3.1680691e-01  -6.6952647e-01   3.3264712e-01   7.0779368e-01   1.2734096e+00   2.1489935e-01  -8.7595045e-02  -1.2204493e+00   2.3739372e-01
   8.5603113e-02  -8.3235972e-02  -1.6387019e-01  -6.6082918e-01   1.7231027e-01   7.2361508e-01   1.0794145e+00   2.2526615e-01   1.8554416e-03  -1.0711878e+00   1.6377226e-01
   8.9494163e-02  -2.3285628e-01  -2.8596190e-01  -5.5305717e-01   1.8242247e-01   7.3977179e-01   1.3180410e+00   3.4179538e-01  -2.0341840e-01  -9.6949458e-01   1.2861366e-01
   9.3385214e-02  -2.5959452e-01  -1.9324036e-01  -5.4693882e-01   1.5619862e-01   8.2385099e-01   1.2593380e+00   4.3678426e-01  -1.5834414e-01  -7.4980251e-01   2.6597928e-01
   9.7276265e-02  -3.4508477e-01  -1.2801404e-01  -7.0183304e-01   1.5842324e-01   7.6976368e-01   1.0990369e+00   3.1429934e-01  -1.5749415e-01  -8.9987928e-01   3.8848503e-01
   1.0116732e-01  -3.7204338e-01  -1.3635671e-01  -6.6557100e-01   1.1534797e-01   7.3358050e-01   1.1059275e+00   4.8628399e-01  -4.4608093e-01  -9.6342585e-01   4.0876077e-01
   1.0505837e-01  -4.1998470e-01  -2.1312205e-01  -8.3727759e-01   3.2177196e-02   7.1845708e-01   9.7324007e-01   5.3070765e-01  -4.0560814e-01  -9.4576671e-01   1.5501104e-01
   1.0894942e-01  -4.4250170e-01  -1.9915131e-01  -6.5760282e-01   1.4499180e-01   7.3593231e-01   1.1197272e+00   5.1351904e-01  -2.8331350e-01  -9.3566604e-01   2.8231287e-01
   1.1284047e-01  -4.8639656e-01  -1.2397120e-01  -5.9747584e-01   1.4289126e-02   8.1779038e-01   9.8063305e-01   6.2613249e-01  -3.4744801e-01  -9.4795295e-01   2.4780977e-01
   1.1673152e-01  -5.1471653e-01  -1.0881363e-01  -4.6901798e-01  -6.1434391e-03   7.9322503e-01   1.0963986e+00   6.3354731e-01  -4.1043362e-01  -1.1353539e+00   2.6089706e-01
   1.2062257e-01  -5.1283628e-01  -1.1461235e-01  -5.3613795e-01   1.6930605e-01   6.0469332e-01   9.7268682e-01   5.8702985e-01  -2.7731478e-01  -1.1191506e+00   5.0437083e-01
   1.2451362e-01  -4.5823347e-01  -2.2323643e-01  -6.2456157e-01   3.0035722e-01   5.7766582e-01   1.2621750e+00   6.5782721e-01  -2.6682533e-01  -1.2073851e+00   2.7003304e-01
   1.2840467e-01  -2.4461289e-01  -3.1875997e-01  -7.4083084e-01   2.6180127e-01   3.9316563e-01   1.4572452e+00   6.8425557e-01  -3.7696053e-01  -1.2943318e+00   3.5263152e-01
   1.3229572e-01  -1.9241592e-01  -2.0100298e-01  -7.3146359e-01   4.3428435e-01   4.3139733e-01   1.1611221e+00   7.0731169e-01  -4.9511621e-01  -1.1464897e+00   2.8239776e-01
   1.3618677e-01  -8.3827456e-02   7.7148323e-02  -8.2642712e-01   5.7154116e-01   3.8225761e-01   1.1427536e+00   5.7461634e-01  -5.6794799e-01  -1.1827367e+00   2.0406104e-01
   1.4007782e-01  -1.5553883e-01   6.6408816e-02  -7.4126618e-01   7.1520895e-01   4.9965740e-01   1.2166768e+00   5.3559193e-01  -6.4641865e-01  -1.3234434e+00   1.8692850e-01
   1.4396887e-01  -6.6872158e-02  -4.5804862e-02  -7.3128818e-01   5.3462896e-01   4.8089563e-01   1.3671491e+00   5.6943812e-01  -7.5117026e-01  -1.1901101e+00   1.3567994e-01
   1.4785992e-01  -2.5527472e-01   3.3298392e-01  -7.2129321e-01   4.8793859e-01   4.8952406e-01   1.3666878e+00   4.8671115e-01  -8.8134805e-01  -1.2806651e+00   2.4423589e-01
   1.5175097e-01  -3.2592217e-01   2.5842744e-01  -6.7474619e-01   3.7949498e-01   8.8798137e-01   1.6187179e+00   5.0899366e-01  -9.2084963e-01  -9.6765067e-01   3.2882040e-01
   1.5564202e-01  -4.2179438e-01   1.6898782e-01  -5.7204873e-01   4.5820620e-01   9.0376703e-01   1.7317034e+00   5.1346450e-01  -1.0869776e+00  -8.5316127e-01   2.8427045e-01
   1.5953307e-01  -4.4937561e-01   1.9467401e-01  -6.1661216e-01   4.3613932e-01   7.9469460e-01   1.8825067e+00   4.8063030e-01  -9.7093210e-01  -7.2231381e-01   3.3245979e-01
   1.6342412e-01  -3.2538241e-01   1.0994604e-01  -7.0220206e-01   4.0421493e-01   9.9508200e-01   1.8667720e+00   6.1487362e-01  -9.6901186e-01  -7.2845753e-01   2.7214363e-01
   1.6731518e-01  -3.1197395e-01   3.3193972e-02  -7.6314521e-01   3.6638164e-01   9.9259783e-01   1.8469311e+00   5.4143505e-01  -9.1524529e-01  -8.6756213e-01   9.0808178e-02
   1.7120623e-01  -2.6081371e-01   1.3032733e-01  -8.1562051e-01   5.0731872e-01   9.0923983e-01   1.8309698e+00   4.8973833e-01  -9.2121337e-01  -8.4335288e-01   2.3360136e-01
   1.7509728e-01  -1.0732208e-01  -1.6554676e-02  -6.9768650e-01   3.8335838e-01   8.5126711e-01   1.6767897e+00   3.0899105e-01  -9.4120438e-01  -7.2018212e-01   4.9433720e-02
   1.7898833e-01  -1.6273348e-01  -1.6373826e-01  -5.1961687e-01   2.1519941e-01   7.8619632e-01   1.6415284e+00   5.4168892e-01  -1.0438922e+00  -8.1316450e-01   7.0007521e-02
   1.8287938e-01  -1.2537256e-01  -2.2252061e-01  -5.3396670e-01   2.1003250e-01   1.0236055e+00   1.6386927e+00   5.7199273e-01  -1.0658028e+00  -8.3418939e-01  -2.0520678e-01
   1.8677043e-01  -2.9712118e-01  -3.2362294e-01  -7.4344825e-01   3.5458354e-01   1.1325564e+00   1.7078020e+00   3.5493618e-01  -1.1177036e+00  -7.6391284e-01  -2.4806151e-01
   1.9066148e-01  -4.5629275e-01  -3.5205665e-01  -5.0201883e-01   2.4476593e-01   1.0274092e+00   1.5370568e+00   3.0747822e-01  -1.2011376e+00  -9.5984018e-01  -4.0206076e-01
   1.9455253e-01  -4.0224232e-01  -2.7909345e-01  -4.8640438e-01   4.2706665e-01   8.7678164e-01   1.6841560e+00   1.6744133e-01  -1.2042802e+00  -1.2304111e+00  -4.1553367e-01
   1.9844358e-01  -2.6962768e-01  -3.1789278e-01  -4.7357608e-01   4.9740262e-01   8.5893394e-01   1.4976361e+00   2.0736168e-01  -1.0653093e+00  -1.1448065e+00  -4.3023530e-01
   2.0233463e-01  -1.5875764e-01  -3.9441824e-01  -4.8156229e-01   4.0682246e-01   7.0264533e-01   1.5879483e+00   1.2345122e-01  -1.0219655e+00  -1.1245708e+00  -3.4502841e-01
   2.0622568e-01  -1.6167946e-01  -3.6125752e-01  -3.3409183e-01   3.7425102e-01   5.3968249e-01   1.6008006e+00  -8.2494695e-02  -9.6150358e-01  -1.1665775e+00  -2.8393349e-01
   2.1011673e-01  -1.8405865e-01  -3.9816167e-01  -2.5169313e-01   1.5149463e-01   3.1088815e-01   1.5561881e+00   1.1309853e-01  -9.0724459e-01  -1.4157349e+00  -2.0213633e-01
   2.1400778e-01  -7.3651526e-02  -3.2136119e-01  -1.1857900e-01   1.3845631e-01   3.7527886e-02   1.6690423e+00   1.1415431e-02  -9.3556434e-01  -1.3686003e+00  -4.5445377e-02
   2.1789883e-01   4.3131842e-02  -3.9545678e-01  -2.6287092e-01  -2.0573337e-02   3.7161696e-01   1.8736740e+00  -1.0505527e-01  -9.9246948e-01  -1.4300650e+00   3.1638521e-01
   2.2178988e-01  -1.0709828e-02  -3.1001514e-01  -4.0833908e-01  -1.3928991e-01   5.3084367e-01   1.9035734e+00  -2.2887306e-02  -1.0102095e+00  -1.3689404e+00   4.3789535e-01
   2.2568093e-01   8.3760364e-03  -3.9302410e-01  -3.8715381e-01  -2.6874949e-02   6.3834482e-01   1.8537461e+00   1.2326347e-01  -9.5017481e-01  -1.3573180e+00   5.7230190e-01
   2.2957198e-01  -4.2117280e-02  -3.7101126e-01  -4.0287061e-01   4.0335043e-02   5.2552776e-01   1.7505651e+00   2.8452302e-01  -1.0286793e+00  -1.5586793e+00   4.0543970e-01
   2.3346304e-01   3.9266090e-02  -4.8058907e-01  -2.3617992e-01   6.6673478e-03   6.3997213e-01   1.8124240e+00   8.8918870e-02  -8.9317648e-01  -1.4558541e+00   6.5305816e-01
   2.3735409e-01   2.8618221e-01  -4.6907263e-01  -2.4387887e-01   3.0537200e-02   5.3536069e-01   1.6657948e+00   2.7997224e-01  -5.3778557e-01  -1.3299845e+00   7.8604327e-01
   2.4124514e-01   2.8235961e-01  -3.1220991e-01  -1.9788407e-01   2.8762232e-01   4.1927800e-01   1.6990607e+00   1.0470849e-01  -5.4038388e-01  -1.3620476e+00   7.2907996e-01
   2.4513619e-01   2.9286470e-01  -4.1503228e-01  -4.1383102e-01   2.2385587e-01   4.2972090e-01   1.6669312e+00  -7.3120338e-02  -6.3275133e-01  -1.1478417e+00   5.5745844e-01
   2.4902724e-01   3.8514589e-01  -2.7322911e-01  -5.1535031e-01   3.5177566e-01   4.8160690e-01   1.6690048e+00   4.5433775e-02  -4.0296886e-01  -1.0919095e+00   6.2147495e-01
   2.5291829e-01   3.3363743e-01  -3.1367970e-01  -5.8926922e-01   5.3149159e-01   5.4538480e-01   1.9309973e+00   1.0428874e-01  -2.3058720e-01  -1.0470067e+00   8.0950265e-01
   2.5680934e-01   3.2880080e-01  -3.7498718e-01  -5.3870081e-01   4.0699768e-01   5.9467437e-01   2.0964598e+00  -1.2869601e-01  -1.8935154e-01  -9.9451719e-01   7.4544491e-01
   2.6070039e-01   2.7349862e-01  -3.1328599e-01  -5.4438046e-01   6.3480250e-01   4.2700444e-01   1.9061605e+00  -1.6790651e-01  -2.5326446e-01  -1.0700243e+00   6.9748085e-01
   2.6459144e-01   5.7424449e-01  -2.0221110e-01  -9.4689998e-01   7.5917390e-01   3.1170983e-01   1.8730055e+00  -1.5191014e-01  -7.0338568e-02  -8.5502974e-01   7.5934491e-01
   2.6848249e-01   5.2689052e-01  -1.1891222e-01  -1.1559564e+00   1.0927985e+00   4.1953358e-01   1.8273533e+00  -1.5774608e-01   1.2351340e-01  -8.1535675e-01   7.7719202e-01
   2.7237354e-01   5.7536393e-01   1.6691554e-02  -1.1805576e+00   9.2928571e-01   6.5185309e-01   1.9229976e+00  -1.9032872e-01   1.4027332e-01  -9.1150355e-01   7.2792368e-01
   2.7626459e-01   5.7137002e-01   7.8369110e-02  -1.2534927e+00   9.3017051e-01   4.3515972e-01   1.9344814e+00  -1.6617822e-01   3.7269238e-02  -7.5748499e-01   7.7693142e-01
   2.8015564e-01   4.3936217e-01   1.9489930e-01  -1.2982980e+00   1.0276171e+00   3.4588269e-01   1.8940221e+00  -4.4497762e-02  -3.6558488e-02  -8.2360474e-01   6.8901795e-01
   2.8404669e-01   5.9081456e-01   4.5282881e-01  -1.2956010e+00   9.3376941e-01   3.9147919e-01   1.8998650e+00   1.1654542e-01   6.8937169e-02  -8.6799379e-01   5.4330669e-01
   2.8793774e-01   6.5866130e-01   3.7876763e-01  -1.2805425e+00   9.4240371e-01   2.2756898e-01   2.0090017e+00   3.1295390e-01   2.6644775e-02  -7.0965085e-01   4.6019584e-01
   2.9182879e-01   6.0192719e-01   2.4122229e-01  -1.3139730e+00   9.7747406e-01   2.5211600e-01   2.0750042e+00   6.0374435e-01   5.5162101e-02  -5.9702206e-01   5.5388231e-01
   2.9571984e-01   4.9854047e-01   3.4309970e-01  -1.4373417e+00   9.3134600e-01   2.9217371e-01   2.3500932e+00   5.8701881e-01  -4.2827658e-02  -6.6430523e-01   2.6959298e-01
   2.9961089e-01   5.0302220e-01   4.7472112e-01  -1.5522325e+00   1.0333469e+00   4.6110126e-02   2.0638315e+00   4.6302293e-01   5.8431087e-02  -6.5354328e-01   2.8174110e-01
   3.0350195e-01   3.9622814e-01   6.0750220e-01  -1.6000482e+00   1.1755201e+00  -1.8319079e-01   1.7630264e+00   5.4103566e-01   4.7503460e-02  -6.5280252e-01   2.4954246e-01
   3.0739300e-01   2.5632055e-01   4.2430340e-01  -1.7512104e+00   1.2698474e+00  -1.9446086e-01   2.0893856e+00   6.5918367e-01   3.0195587e-01  -7.7350433e-01   1.9866670e-01
   3.1128405e-01   1.5002401e-01   3.4640499e-01  -1.6070624e+00   1.3324703e+00  -3.5059567e-01   2.0380607e+00   6.9076128e-01   4.2204655e-01  -5.1983400e-01   9.7038794e-02
   3.1517510e-01   2.1079512e-01   3.4179499e-01  -1.7069279e+00   1.2858991e+00  -5.9453799e-01   2.1212984e+00   6.6802081e-01   4.3378081e-01  -7.8153399e-01   1.7856508e-01
   3.1906615e-01   1.3851863e-01   4.1937437e-01  -1.5174505e+00   1.2597766e+00  -6.0843263e-01   2.0997779e+00   7.0967822e-01   5.9404415e-01  -7.3033716e-01   2.0092226e-01
   3.2295720e-01   3.5265848e-02   2.9713619e-01  -1.4964929e+00   1.4271293e+00  -5.7583774e-01   2.1628409e+00   6.8647834e-01   5.5170252e-01  -6.0172323e-01   6.7763456e-02
   3.2684825e-01  -2.5249071e-03   3.2919889e-01  -1.4396012e+00   1.1678616e+00  -6.7116220e-01   2.1484947e+00   2.6097324e-01   5.5007795e-01  -5.9263866e-01  -1.6377832e-02
   3.3073930e-01  -1.4754461e-01   2.5229105e-01  -1.5091432e+00   1.0889455e+00  -6.6728478e-01   2.2492431e+00   1.1259324e-01   4.8359385e-01  -6.3179515e-01  -1.4273260e-01
   3.3463035e-01   4.7926165e-02   2.3005142e-01  -1.2377058e+00   1.0376296e+00  -7.2813833e-01   2.3660261e+00   6.5531716e-02   5.2256563e-01  -6.0346626e-01  -3.6377911e-01
   3.3852140e-01  -1.5686150e-01   2.3636971e-01  -1.1548450e+00   9.7320876e-01  -9.3569356e-01   2.2068126e+00   7.3208654e-02   1.6277205e-01  -5.6303151e-01  -2.4154798e-01
   3.4241245e-01  -2.2828004e-01   3.6359374e-01  -9.6476695e-01   1.1412133e+00  -1.0831746e+00   2.0533216e+00   2.5530625e-02   1.5386519e-01  -5.8264290e-01  -1.2456870e-01
   3.4630350e-01  -1.5742383e-01   1.1885902e-01  -1.0293825e+00   1.1629211e+00  -1.0237725e+00   2.0287562e+00   1.3692700e-01   1.5793853e-01  -7.1609516e-01  -1.8375525e-01
   3.5019455e-01  -9.5154644e-02   2.3806791e-01  -1.0705638e+00   1.2004100e+00  -6.5844157e-01   2.1332362e+00  -1.5341012e-01   4.1136766e-02  -6.9450200e-01  -2.9150499e-01
   3.5408560e-01  -1.5802030e-01   4.4261848e-01  -1.0599955e+00   1.1625534e+00  -5.8331472e-01   1.9884170e+00  -2.5994167e-02   1.1065860e-02  -8.8835919e-01  -3.2770325e-01
   3.5797665e-01  -7.8117116e-02   4.7505268e-01  -1.0457465e+00   1.1917905e+00  -6.0382705e-01   1.9891720e+00  -1.5184768e-01   5.6289620e-02  -9.5423830e-01  -4.1030097e-01
   3.6186770e-01  -1.9522640e-01   5.1501262e-01  -1.2099990e+00   1.1614626e+00  -5.5815995e-01   1.9179035e+00  -2.3794586e-01   6.1247345e-02  -8.3826539e-01  -3.4027715e-01
   3.6575875e-01  -1.7373101e-01   6.3094305e-01  -1.2181000e+00   1.1027521e+00  -6.4222523e-01   2.0540040e+00  -3.5917998e-01   2.9072772e-01  -7.5900892e-01  -2.6237117e-01
   3.6964981e-01  -2.1581709e-01   5.6441952e-01  -1.2409444e+00   1.0288428e+00  -8.3485932e-01   1.8907367e+00  -2.5737161e-01   3.4205450e-01  -7.1836191e-01  -2.6408286e-01
   3.7354086e-01  -3.9621051e-01   6.1600173e-01  -1.1682118e+00   1.0095890e+00  -7.3857939e-01   1.9594703e+00  -8.5654174e-02   4.9656225e-01  -7.6244045e-01  -2.2678650e-01
   3.7743191e-01  -2.5111093e-01   5.7016355e-01  -1.1939506e+00   1.3399802e+00  -9.8013262e-01   1.9356187e+00  -4.9518439e-02   5.1807945e-01  -9.0341427e-01  -2.4342486e-01
   3.8132296e-01  -1.3727466e-01   4.1467607e-01  -1.1820376e+00   1.2966753e+00  -1.2413323e+00   1.8953128e+00  -1.6515266e-01   6.4786854e-01  -1.1984447e+00  -2.9294315e-01
   3.8521401e-01  -3.0288213e-01   5.9494638e-01  -1.1712990e+00   1.1715872e+00  -1.5657966e+00   1.8489365e+00  -1.5090967e-01   6.4978509e-01  -1.1492647e+00  -1.4475087e-01
   3.8910506e-01  -3.2040419e-01   5.4525384e-01  -1.1329285e+00   1.0003081e+00  -1.4028951e+00   1.9509337e+00  -3.0687956e-01   8.6516132e-01  -1.1526216e+00  -1.4128290e-01
   3.9299611e-01  -6.7819534e-01   3.7005337e-01  -1.1179729e+00   1.1542326e+00  -1.2856752e+00   1.8787217e+00  -2.9486173e-01   8.4885242e-01  -1.2121777e+00  -3.9902311e-01
   3.9688716e-01  -7.1927461e-01   3.3198362e-01  -1.1160340e+00   1.3072555e+00  -9.8488027e-01   1.7749549e+00  -3.2900081e-01   9.1415011e-01  -1.2371389e+00  -3.2563978e-01
   4.0077821e-01  -7.4082969e-01   2.7054978e-01  -1.2938110e+00   1.3738979e+00  -9.3282665e-01   1.7637053e+00  -5.1973463e-01   9.0596346e-01  -1.1935418e+00  -1.5154193e-01
   4.0466926e-01  -6.1384010e-01   3.0226786e-01  -1.2384292e+00   1.4593882e+00  -7.8804151e-01   1.9632593e+00  -6.0117987e-01   7.7911170e-01  -1.0963401e+00  -2.0876270e-01
   4.0856031e-01  -5.3077776e-01   2.2966736e-01  -1.3730739e+00   1.3305014e+00  -7.5048757e-01   2.1345589e+00  -4.9637984e-01   8.1421629e-01  -1.1821479e+00  -2.1344334e-01
   4.1245136e-01  -3.4616204e-01   1.5507353e-01  -1.4206899e+00   1.3081095e+00  -6.6946136e-01   2.2484111e+00  -4.8632806e-01   7.9383885e-01  -1.0418320e+00  -9.3422689e-02
   4.1634241e-01  -2.0691718e-01   2.0567259e-01  -1.6157328e+00   1.2230181e+00  -8.8573118e-01   2.4250579e+00  -4.0160970e-01   8.8376575e-01  -1.2613390e+00  -4.0981105e-01
   4.2023346e-01  -3.6830527e-01   1.1850118e-01  -1.5923536e+00   1.2428551e+00  -8.8840194e-01   2.6616821e+00  -4.1535744e-01   6.0151692e-01  -1.5053815e+00  -4.0254351e-01
   4.2412451e-01  -2.2832743e-01   3.5708186e-01  -1.5160169e+00   1.3957131e+00  -8.0278181e-01   2.6216098e+00  -3.6775008e-01   4.9271400e-01  -1.6129361e+00  -5.1335367e-01
   4.2801556e-01  -1.6447932e-01   1.9012184e-01  -1.6902033e+00   1.6877815e+00  -8.1124247e-01   2.8490170e+00  -2.1796071e-01   5.9084104e-01  -1.6247944e+00  -4.4495470e-01
   4.3190661e-01  -3.6375564e-01   3.0611890e-01  -1.3591517e+00   1.7756213e+00  -9.1584676e-01   3.0599941e+00  -3.0235364e-01   5.9686770e-01  -1.7206582e+00  -2.4540236e-01
   4.3579767e-01  -4.3954577e-01   3.2762875e-01  -1.3001952e+00   1.9973001e+00  -7.8758159e-01   3.0028291e+00  -3.5523906e-01   4.7646222e-01  -1.6797013e+00  -1.7859881e-01
   4.3968872e-01  -5.1597259e-01   3.8082179e-01  -1.6580800e+00   1.9177721e+00  -8.8739300e-01   2.8105583e+00  -5.3581521e-01   3.9214919e-01  -1.7513994e+00  -1.3659502e-01
   4.4357977e-01  -3.4225065e-01   4.5656723e-01  -1.6803512e+00   1.8880474e+00  -1.0863546e+00   2.8012535e+00  -4.3156004e-01   2.7855711e-01  -1.8076223e+00  -2.6450888e-01
   4.4747082e-01  -3.2139624e-01   2.0948417e-01  -1.4365414e+00   1.8226511e+00  -1.1311161e+00   2.5467913e+00  -5.2598328e-01   2.9823376e-01  -1.7433928e+00  -1.7847949e-01
   4.5136187e-01  -3.4749932e-01   2.7516294e-01  -1.4528722e+00   1.8407532e+00  -1.3562664e+00   2.6855507e+00  -6.7915732e-01   2.1030708e-01  -1.6862776e+00  -1.4930273e-01
   4.5525292e-01  -5.3642937e-01   2.6639735e-01  -1.5062795e+00   1.9523597e+00  -1.2853228e+00   2.4613807e+00  -7.3621962e-01  -1.0651329e-01  -1.6434228e+00  -2.5028821e-01
   4.5914397e-01  -4.5588450e-01   2.7114219e-01  -1.6107972e+00   2.0480512e+00  -1.2770505e+00   2.6069248e+00  -5.7811120e-01  -8.4660791e-02  -1.6323716e+00  -2.7905781e-01
   4.6303502e-01  -3.9333967e-01   3.6590888e-01  -1.7941928e+00   2.0808381e+00  -1.0333816e+00   2.5310963e+00  -5.0771606e-01  -9.9507930e-02  -1.6629589e+00  -2.0045066e-01
   4.6692607e-01  -2.8896787e-01   5.1332643e-01  -1.7822945e+00   2.1939604e+00  -9.9060405e-01   2.4307508e+00  -5.0251452e-01  -3.4983724e-02  -1.4216054e+00  -1.9221583e-02
   4.7081712e-01  -4.5503004e-01   7.6159057e-01  -1.8643565e+00   2.3915687e+00  -1.1898876e+00   2.3998343e+00  -5.2430774e-01  -1.3563224e-02  -1.4758692e+00  -1.5185606e-01
   4.7470817e-01  -4.4797603e-01   7.6459059e-01  -1.9517179e+00   2.2744989e+00  -1.1212310e+00   2.4235632e+00  -5.1825027e-01   4.1996785e-03  -1.3607871e+00  -2.8735325e-01
   4.7859922e-01  -1.8227756e-01   8.7431476e-01  -1.9657843e+00   2.1710507e+00  -1.3071793e+00   2.1762744e+00  -5.0782973e-01  -2.0707008e-01  -1.3567583e+00  -4.2624888e-01
   4.8249027e-01  -1.8692010e-01   9.7136065e-01  -1.9892763e+00   2.2574377e+00  -1.4754041e+00   2.2805711e+00  -5.3632296e-01  -6.8142531e-02  -1.3351096e+00  -5.5427643e-01
   4.8638132e-01  -4.6181415e-02   1.2223184e+00  -1.8903743e+00   2.1928561e+00  -1.6887071e+00   1.9952099e+00  -6.9985819e-01  -2.3413169e-01  -1.2731320e+00  -6.7885509e-01
   4.9027237e-01  -1.3610199e-01   1.1084023e+00  -1.8398273e+00   2.2448085e+00  -1.5236076e+00   1.9633138e+00  -8.1875491e-01  -2.6653834e-01  -1.2427409e+00  -7.8453550e-01
   4.9416342e-01  -5.9922121e-02   1.3255057e+00  -1.7228630e+00   2.0695299e+00  -1.6613194e+00   1.7804851e+00  -8.7894572e-01  -3.0675855e-01  -1.0726257e+00  -6.5938516e-01
   4.9805447e-01   5.9273950e-02   1.0775194e+00  -1.7747643e+00   2.0293861e+00  -1.7171716e+00   1.9790345e+00  -9.1971268e-01  -2.2094533e-01  -9.1203329e-01  -5.9952810e-01
   5.0194553e-01   4.2759039e-02   1.3466978e+00  -1.7814169e+00   1.9998677e+00  -1.6113059e+00   1.9203912e+00  -1.1109090e+00  -4.3794845e-04  -9.5740104e-01  -6.6552253e-01
   5.0583658e-01  -3.6808190e-02   1.3229268e+00  -1.7729569e+00   2.1168865e+00  -1.5016740e+00   1.9090574e+00  -1.1538616e+00   6.5091195e-02  -1.0074803e+00  -8.6984996e-01
   5.0972763e-01   8.8671839e-03   1.6307549e+00  -1.9721803e+00   2.1135123e+00  -1.3864673e+00   1.9281530e+00  -1.2093844e+00   1.9199644e-01  -9.3938495e-01  -9.5390352e-01
   5.1361868e-01  -1.2398742e-01   1.5956822e+00  -2.0037045e+00   2.0702622e+00  -1.3851447e+00   2.0892172e+00  -1.1174475e+00   1.4333793e-01  -8.5529415e-01  -8.5029482e-01
   5.1750973e-01  -1.3198678e-01   1.7319120e+00  -2.0123682e+00   2.1602717e+00  -1.0851300e+00   2.2323122e+00  -1.2390812e+00  -2.8994597e-02  -7.1245034e-01  -9.6636861e-01
   5.2140078e-01  -1.4367494e-01   1.7331356e+00  -1.9586133e+00   1.9539423e+00  -1.0112488e+00   2.3573013e+00  -1.0456371e+00  -5.3375451e-02  -1.0417605e+00  -1.1577518e+00
   5.2529183e-01  -3.7465596e-01   1.6654518e+00  -1.7561010e+00   1.7305912e+00  -8.8967543e-01   2.5173154e+00  -8.0333110e-01  -6.8340784e-02  -9.7212355e-01  -1.1025347e+00
   5.2918288e-01  -4.6199870e-01   1.7758291e+00  -1.7205974e+00   1.8348188e+00  -9.9593554e-01   2.3773390e+00  -6.0338971e-01  -9.8387286e-02  -9.9467982e-01  -9.8579481e-01
   5.3307393e-01  -2.7183494e-01   1.7702772e+00  -1.4370985e+00   1.7772964e+00  -1.0291541e+00   2.3941576e+00  -6.4284448e-01  -2.9039090e-02  -1.0147757e+00  -9.2290779e-01
   5.3696498e-01  -3.1809777e-01   1.8984907e+00  -1.3760607e+00   1.5679834e+00  -1.2565478e+00   2.6542409e+00  -5.8303278e-01   1.4372102e-02  -9.5132937e-01  -1.0321650e+00
   5.4085603e-01  -3.0882859e-01   1.7631101e+00  -1.3872929e+00   1.7403226e+00  -1.1679050e+00   2.4798931e+00  -5.2400936e-01  -3.5826485e-02  -8.9771011e-01  -1.1988354e+00
   5.4474708e-01  -3.9098031e-01   1.6529767e+00  -1.5544956e+00   1.5337664e+00  -1.2252591e+00   2.4841621e+00  -2.9004561e-01  -1.3201288e-01  -1.1868933e+00  -1.2563659e+00
   5.4863813e-01  -2.8572932e-01   1.7553579e+00  -1.4628388e+00   1.7022673e+00  -1.1170516e+00   2.3426796e+00  -1.5320955e-01  -5.1612203e-02  -1.2208995e+00  -1.0777987e+00
   5.5252918e-01  -1.7677437e-01   1.4755475e+00  -1.5114565e+00   1.5904603e+00  -1.1322720e+00   2.3532451e+00  -2.6110895e-01   2.5728221e-02  -1.3100022e+00  -1.0476729e+00
   5.5642023e-01  -2.4884896e-02   1.8053397e+00  -1.5220969e+00   1.5667389e+00  -1.2161471e+00   2.3969020e+00  -2.6817632e-01  -4.7759133e-02  -1.3157928e+00  -8.9189778e-01
   5.6031128e-01  -1.8179063e-03   1.7049776e+00  -1.2518387e+00   1.6359562e+00  -1.4808677e+00   2.2504207e+00  -1.1550824e-01  -2.9681690e-03  -1.3719942e+00  -1.1501088e+00
   5.6420233e-01   2.1355834e-01   1.6883829e+00  -1.0272616e+00   1.7084763e+00  -1.3399653e+00   2.4091073e+00  -1.2970032e-01   2.0883115e-01  -1.4130700e+00  -1.3023321e+00
   5.6809339e-01   1.9602732e-01   1.7439988e+00  -1.0098590e+00   1.6369087e+00  -1.2791002e+00   2.2615634e+00  -3.8869145e-01   3.7987833e-01  -1.2797218e+00  -1.3155581e+00
   5.7198444e-01   9.5157024e-02   1.6899144e+00  -1.1702156e+00   1.5957796e+00  -1.2237204e+00   2.0202306e+00  -6.6001088e-01   3.9897765e-01  -1.2065275e+00  -1.3003529e+00
   5.7587549e-01   2.3475513e-02   1.5918970e+00  -1.1026240e+00   1.4235525e+00  -9.5155010e-01   2.0660894e+00  -6.4015421e-01   3.6287570e-01  -1.1995935e+00  -1.1613963e+00
   5.7976654e-01  -1.0953593e-01   1.2185968e+00  -1.1949699e+00   1.3912052e+00  -5.9271154e-01   2.2235372e+00  -6.1284609e-01   2.2175256e-01  -1.1764160e+00  -1.1158590e+00
   5.8365759e-01  -9.7260505e-03   1.3042434e+00  -1.1120730e+00   1.0997490e+00  -5.9493882e-01   2.1294023e+00  -7.2024033e-01   1.6790027e-01  -1.1259456e+00  -9.3779028e-01
   5.8754864e-01  -1.0975647e-01   1.2181180e+00  -9.8521115e-01   1.0578048e+00  -4.7249635e-01   2.2695677e+00  -6.0141863e-01   2.4150915e-01  -9.8292422e-01  -1.0397623e+00
   5.9143969e-01  -7.1043554e-02   1.0974327e+00  -8.2870485e-01   1.2483731e+00  -4.0346455e-01   2.0677282e+00  -5.7687644e-01   1.1636570e-01  -1.1664720e+00  -1.0562459e+00
   5.9533074e-01  -2.1996617e-01   1.0980389e+00  -8.0541615e-01   1.2723637e+00  -4.6916631e-01   2.1426317e+00  -4.3618641e-01   2.0908202e-01  -1.1353050e+00  -9.2295815e-01
   5.9922179e-01  -2.3203513e-01   1.0788240e+00  -7.2849103e-01   1.3762265e+00  -4.1289400e-01   2.2296568e+00  -4.9798697e-01   2.3022418e-01  -1.0547185e+00  -7.9704464e-01
   6.0311284e-01  -5.5190472e-02   9.4158436e-01  -7.8097316e-01   1.1196857e+00  -3.4334614e-01   2.1066404e+00  -4.7191028e-01   2.6935898e-01  -1.0261227e+00  -7.1537932e-01
   6.0700389e-01   1.2644763e-01   9.9175162e-01  -6.0468374e-01   1.1790472e+00  -3.8020674e-01   1.8242808e+00  -4.9933318e-01   3.1293487e-01  -1.1071894e+00  -6.9048087e-01
   6.1089494e-01   3.5370463e-01   9.3358363e-01  -4.8614339e-01   9.0322989e-01  -3.4854881e-01   1.8135679e+00  -6.6286465e-01   4.7719209e-01  -9.2598929e-01  -6.2151771e-01
   6.1478599e-01   5.3905013e-01   8.1911063e-01  -3.3600517e-01   8.9868017e-01  -4.2757093e-01   1.6685020e+00  -7.2827632e-01   5.0746697e-01  -8.1831577e-01  -5.3111902e-01
   6.1867704e-01   5.5974109e-01   7.7584183e-01  -2.0333785e-01   9.6944719e-01  -4.2870766e-01   1.7315185e+00  -7.0831517e-01   6.4327004e-01  -9.4075563e-01  -5.8064528e-01
   6.2256809e-01   6.8910957e-01   8.0890421e-01  -2.8265705e-01   1.1233128e+00  -4.4094551e-01   1.5210278e+00  -6.2552201e-01   5.4611075e-01  -1.0296296e+00  -4.0641853e-01
   6.2645914e-01   1.0354781e+00   7.8274526e-01  -2.2711991e-01   1.2096278e+00  -3.9723345e-01   1.6018034e+00  -7.4911321e-01   5.4804042e-01  -1.1066744e+00  -3.9969839e-01
   6.3035019e-01   8.3011634e-01   1.0273829e+00  -1.5823015e-01   1.4864358e+00  -3.3702049e-01   1.7322956e+00  -5.1814605e-01   4.1879203e-01  -1.2189855e+00  -6.1399346e-01
   6.3424125e-01   8.7070367e-01   9.4472385e-01  -1.7625203e-01   1.4452839e+00  -2.5474447e-01   1.5013781e+00  -6.7050743e-01   2.8511202e-01  -9.0233415e-01  -6.6888940e-01
   6.3813230e-01   7.3562201e-01   7.5494008e-01  -3.0516287e-01   1.4785579e+00  -3.6605489e-01   1.5256152e+00  -7.1003443e-01   3.0991325e-01  -9.5376867e-01  -5.4956517e-01
   6.4202335e-01   7.7851792e-01   8.6282835e-01  -5.4929872e-01   1.2084159e+00  -5.0912654e-01   1.4332438e+00  -8.7432682e-01   2.0467611e-01  -1.1270656e+00  -3.3737279e-01
   6.4591440e-01   8.0432523e-01   9.3915048e-01  -7.4800659e-01   9.1542485e-01  -7.7004556e-01   1.3946801e+00  -9.1157790e-01   1.4160438e-01  -9.8943820e-01  -2.7173999e-01
   6.4980545e-01   8.1934474e-01   1.0353626e+00  -9.2256963e-01   1.0075809e+00  -5.9676555e-01   1.3431429e+00  -8.0852039e-01   2.6406638e-01  -9.2952904e-01  -3.4508058e-01
   6.5369650e-01   8.2897057e-01   1.1678179e+00  -6.9475794e-01   1.0339140e+00  -7.4056530e-01   1.5025660e+00  -7.3259144e-01   2.5333179e-01  -9.4672174e-01  -1.7129446e-01
   6.5758755e-01   5.7221496e-01   1.0833620e+00  -4.8404211e-01   1.0472703e+00  -9.1388257e-01   1.1932286e+00  -7.4250933e-01   1.7072618e-01  -8.8761074e-01  -2.9472320e-01
   6.6147860e-01   6.2698093e-01   1.0791105e+00  -4.7916458e-01   1.0316893e+00  -8.4484465e-01   1.0391767e+00  -1.0293679e+00   2.4819761e-01  -9.4896628e-01  -1.5906932e-01
   6.6536965e-01   2.6060911e-01   1.1390066e+00  -3.9373497e-01   9.8209542e-01  -7.1873064e-01   1.0272331e+00  -8.4972649e-01   4.8799636e-01  -6.4200818e-01   1.1480911e-01
   6.6926070e-01   4.7326063e-01   1.2202847e+00  -5.3460076e-01   9.9318022e-01  -7.6126933e-01   8.4219738e-01  -8.6023250e-01   5.7326272e-01  -4.2026825e-01  -3.3440779e-02
   6.7315175e-01   4.3969552e-01   1.3206682e+00  -5.3210758e-01   1.0237580e+00  -6.0904842e-01   9.7303926e-01  -8.2966236e-01   4.5852879e-01  -4.7699881e-01  -2.1181882e-01
   6.7704280e-01   6.2607752e-01   1.2478661e+00  -5.5001438e-01   1.0756320e+00  -5.8726454e-01   9.5220763e-01  -1.0520984e+00   3.0394781e-01  -6.5263169e-01  -1.7656870e-03
   6.8093385e-01   5.7349150e-01   1.2792035e+00  -6.6305343e-01   8.9842290e-01  -4.8347482e-01   9.9728230e-01  -1.2029844e+00   2.3237157e-01  -8.4017166e-01   7.0505244e-02
   6.8482490e-01   7.8894626e-01   1.3022475e+00  -6.5683997e-01   1.1271046e+00  -6.1387289e-01   9.6485584e-01  -1.1787941e+00   4.4362863e-01  -1.0240129e+00  -1.1450904e-01
   6.8871595e-01   7.8586466e-01   1.3188869e+00  -7.3440542e-01   9.9669844e-01  -6.1481797e-01   1.0691202e+00  -1.1142656e+00   3.5584938e-01  -9.0933817e-01  -4.3502643e-03
   6.9260700e-01   9.3388064e-01   1.1859477e+00  -6.6915105e-01   1.1094603e+00  -8.4609793e-01   9.0114107e-01  -8.2455211e-01   3.4847241e-01  -7.1428403e-01   1.3011076e-01
   6.9649805e-01   6.8967275e-01   1.2242553e+00  -5.9588636e-01   9.7725130e-01  -9.6501357e-01   1.0685650e+00  -6.8120825e-01   2.4460176e-01  -5.5831240e-01   6.8512895e-02
   7.0038911e-01   5.7831791e-01   1.2805123e+00  -5.1301328e-01   1.0190567e+00  -9.6296982e-01   1.2189086e+00  -6.2696931e-01   1.6383927e-01  -5.7670036e-01  -1.0034362e-01
   7.0428016e-01   3.7852664e-01   1.2383479e+00  -5.3044264e-01   8.4093741e-01  -1.1100486e+00   1.4026187e+00  -6.5032360e-01   1.1293065e-01  -6.5783345e-01   4.3530608e-02
   7.0817121e-01   4.4161047e-01   1.3300750e+00  -4.2633651e-01   9.5387740e-01  -1.0318119e+00   1.4693574e+00  -7.7466774e-01  -5.4023364e-02  -6.7506900e-01   3.8816582e-02
   7.1206226e-01   5.9360282e-01   1.3581171e+00  -5.2837133e-01   1.1347942e+00  -1.0647797e+00   1.5113009e+00  -6.7287086e-01  -1.4505487e-01  -7.9328875e-01  -2.9477058e-02
   7.1595331e-01   7.7441792e-01   1.4292318e+00  -2.2299330e-01   1.0349232e+00  -1.1763491e+00   1.2979409e+00  -9.6878043e-01  -2.2252575e-01  -7.3578295e-01   1.9253582e-01
   7.1984436e-01   7.2005472e-01   1.3758081e+00  -1.6483613e-01   1.0283483e+00  -1.1398781e+00   1.4003014e+00  -1.0444065e+00  -2.9367080e-01  -8.5606565e-01   3.4422756e-01
   7.2373541e-01   5.5758234e-01   1.2298636e+00  -2.3615991e-01   1.0755829e+00  -8.5575713e-01   1.3499354e+00  -1.2333458e+00  -4.3418211e-01  -6.6568952e-01   6.8965446e-02
   7.2762646e-01   2.7227961e-01   1.2555123e+00  -1.6826785e-01   1.2056623e+00  -8.5918054e-01   1.3517849e+00  -1.6295329e+00  -3.5998370e-01  -4.8280722e-01   1.5906206e-01
   7.3151751e-01   1.6723066e-01   1.1572799e+00  -1.3227530e-01   1.3551581e+00  -8.5676260e-01   1.3930752e+00  -1.6125331e+00  -2.4175225e-01  -4.4346490e-01   3.1459673e-01
   7.3540856e-01   1.0284448e-01   1.1717434e+00  -1.4860879e-01   1.2786394e+00  -8.9010691e-01   1.4838062e+00  -1.6251356e+00  -4.0130834e-01  -4.6467789e-01   2.8576287e-01
   7.3929961e-01  -2.9704892e-01   1.0676130e+00  -1.6303880e-01   1.0890708e+00  -7.2845961e-01   1.5961454e+00  -1.6433844e+00  -4.2073371e-01  -8.7334641e-01   3.0916090e-01
   7.4319066e-01  -2.5727776e-01   1.1500962e+00  -2.3823333e-02   1.0387692e+00  -6.3860863e-01   1.7751390e+00  -1.5904671e+00  -4.4901241e-01  -8.1338913e-01   5.1177280e-01
   7.4708171e-01  -1.4650616e-01   1.1702753e+00  -8.3105846e-02   1.0502930e+00  -4.3235494e-01   1.7344967e+00  -1.4737803e+00  -5.0511962e-01  -7.6988769e-01   4.7396283e-01
   7.5097276e-01  -2.2944930e-02   1.0822805e+00  -3.0601246e-01   7.9814944e-01  -5.1334826e-01   1.7306097e+00  -1.4241063e+00  -3.1508046e-01  -7.4073094e-01   5.3331700e-01
   7.5486381e-01   2.1104332e-01   1.0250667e+00  -4.0766372e-01   8.0388793e-01  -6.0637388e-01   1.7571971e+00  -1.5306662e+00  -4.9276694e-01  -6.6414532e-01   6.1220927e-01
   7.5875486e-01   2.4781129e-02   8.0877363e-01  -3.2746120e-01   8.4390852e-01  -5.1064569e-01   1.6655813e+00  -1.6086077e+00  -1.4282483e-01  -5.1857723e-01   4.6526401e-01
   7.6264591e-01   2.2908820e-01   8.0970792e-01  -3.4263024e-01   9.1344889e-01  -5.8423655e-01   1.7620267e+00  -1.7148764e+00  -2.3511754e-01  -5.2751267e-01   7.3146795e-01
   7.6653696e-01   3.3679753e-01   8.1448796e-01  -2.7967651e-01   5.7550333e-01  -4.6918726e-01   1.5657853e+00  -1.7344613e+00  -2.4947178e-01  -4.6612102e-01   6.3422092e-01
   7.7042802e-01   2.0375368e-01   6.8924801e-01  -2.9608522e-01   6.3817680e-01  -1.5944219e-01   1.5056793e+00  -1.6281918e+00  -3.8940554e-01  -6.6794527e-01   5.2885951e-01
   7.7431907e-01   2.5982641e-01   8.9316609e-01  -5.3908088e-01   6.4190954e-01   5.8245135e-03   1.4110835e+00  -1.6618098e+00  -3.1391236e-01  -7.7924877e-01   3.2877357e-01
   7.7821012e-01  -1.5509769e-01   8.5732766e-01  -4.7516800e-01   6.6575778e-01  -1.6200515e-01   1.4798560e+00  -1.6242512e+00  -2.4169447e-01  -9.5203802e-01   5.3838846e-01
   7.8210117e-01  -1.6885469e-01   5.7245354e-01  -5.9292365e-01   5.1862178e-01  -2.8655404e-01   1.5426910e+00  -1.5597749e+00  -2.4621604e-01  -7.7077675e-01   6.2713354e-01
   7.8599222e-01  -7.3008490e-02   5.7206072e-01  -4.6621088e-01   5.6094126e-01  -2.0668961e-01   1.5644179e+00  -1.6654400e+00  -3.4269263e-01  -7.9533325e-01   7.8445940e-01
   7.8988327e-01  -1.5808575e-01   6.3867215e-01  -5.0349331e-01   6.1451573e-01  -4.0667546e-01   1.3754236e+00  -1.6449790e+00  -3.6129227e-01  -5.6922470e-01   5.8999273e-01
   7.9377432e-01  -7.1718098e-02   4.6792281e-01  -4.4055101e-01   5.3837528e-01  -5.2779869e-01   1.2695283e+00  -1.6354629e+00  -4.2851916e-01  -7.0107855e-01   3.8621790e-01
   7.9766537e-01  -6.2646085e-02   6.5250235e-01  -5.1102872e-01   6.0317484e-01  -4.8734922e-01   1.2812465e+00  -1.7722809e+00  -4.0638748e-01  -4.8153788e-01   3.5969286e-01
   8.0155642e-01  -6.6205579e-02   5.7235668e-01  -6.0173080e-01   6.9718431e-01  -4.7136433e-01   1.2454489e+00  -1.8745373e+00  -6.0520899e-01  -3.6583316e-01   4.6707812e-01
   8.0544747e-01  -3.1733736e-01   5.4703057e-01  -6.6323691e-01   5.4429539e-01  -5.2529280e-01   1.1105050e+00  -1.7338297e+00  -7.0627273e-01  -3.3181661e-01   6.3946105e-01
   8.0933852e-01  -1.7760147e-01   2.8720807e-01  -6.5393223e-01   4.3123915e-01  -3.3240822e-01   9.2857167e-01  -1.5897765e+00  -6.4268925e-01  -2.9498868e-01   6.2629555e-01
   8.1322957e-01  -2.6027164e-01   2.2863130e-01  -5.2352985e-01   4.0866548e-01  -2.4310163e-01   8.6591836e-01  -1.5021123e+00  -6.9700846e-01  -1.9038113e-01   6.9359670e-01
   8.1712062e-01  -4.3899038e-01   1.4840055e-01  -2.0230332e-01   4.9205426e-01  -1.2654486e-01   7.4753161e-01  -1.3436200e+00  -7.3389603e-01  -4.6365428e-02   7.7095378e-01
   8.2101167e-01  -3.3783524e-01   3.6496755e-01  -1.4714036e-01   4.2692464e-01  -7.5333482e-03   7.7147008e-01  -1.3480080e+00  -8.4267726e-01   5.2113182e-02   8.9985143e-01
   8.2490272e-01  -3.4607746e-01   1.6615519e-01   3.2269367e-02   3.5359189e-01  -6.7257076e-02   6.6448098e-01  -1.5267581e+00  -7.2352372e-01   1.2165195e-01   1.0682107e+00
   8.2879377e-01  -2.4068488e-01   2.3523904e-01  -8.4472831e-02   4.2562275e-01  -8.0592091e-02   6.2656181e-01  -1.6405633e+00  -6.0482113e-01  -2.6665863e-01   1.0865565e+00
   8.3268482e-01  -4.6291643e-01   3.0015789e-01  -1.3188496e-01   5.5482770e-01  -2.6325870e-02   6.1931449e-01  -1.6662180e+00  -5.2834959e-01  -8.4123052e-02   1.0893239e+00
   8.3657588e-01  -4.8794716e-01   3.9126403e-02  -1.0108033e-01   2.5053443e-01  -7.2757567e-02   4.1668955e-01  -1.5163157e+00  -4.4528445e-01  -2.3267772e-01   1.0900461e+00
   8.4046693e-01  -5.4411439e-01  -8.8468965e-02  -1.6368117e-01   2.6579795e-01   4.0897002e-02   3.8289342e-01  -1.3234943e+00  -5.4507170e-01  -8.7952977e-02   9.8423099e-01
   8.4435798e-01  -5.1802088e-01  -6.3366172e-02  -1.7602705e-01   1.4035318e-01   2.3112961e-01   2.5610243e-01  -1.4332610e+00  -3.7088013e-01   8.9327500e-02   9.0116847e-01
   8.4824903e-01  -5.6967487e-01   8.0011852e-02   6.8788383e-02   2.8753807e-01   2.4705855e-01   5.2116531e-01  -1.2843580e+00  -4.2003978e-01   1.5840367e-01   8.3221225e-01
   8.5214008e-01  -5.0653144e-01  -5.1831400e-02   1.1925942e-01   2.1965721e-01   3.9416034e-01   5.0424230e-01  -1.3083257e+00  -4.3629214e-01   2.3331914e-01   8.0139431e-01
   8.5603113e-01  -2.0287383e-01  -4.3227271e-02   2.5658779e-01   2.3852526e-01   5.2575235e-01   4.3761068e-01  -1.4655801e+00  -4.0591140e-01   2.4946083e-01   8.1462546e-01
   8.5992218e-01  -2.2320783e-01   1.6434799e-01   3.4256901e-01   2.6300134e-01   4.1287753e-01   2.3786048e-01  -1.3987700e+00  -1.8203820e-01   8.8680960e-02   6.8376814e-01
   8.6381323e-01  -1.1992583e-01  -5.0657080e-02   5.9045032e-01   4.0562172e-01   6.0004459e-01   2.7750417e-01  -1.1888784e+00  -2.4124843e-01   2.0981635e-02   5.7792453e-01
   8.6770428e-01  -1.3027742e-01  -1.7356339e-01   5.5469736e-01   5.1269077e-01   4.9052560e-01   6.0958113e-02  -1.0023809e+00  -1.7764470e-01   6.7822032e-02   6.8680981e-01
   8.7159533e-01  -2.9499761e-01  -1.7203999e-01   5.5131808e-01   4.6335957e-01   5.7562235e-01   1.3930307e-01  -9.3510851e-01  -1.2009578e-01   7.5190833e-02   5.2380280e-01
   8.7548638e-01  -2.7941933e-01  -3.3537349e-01   5.2678814e-01   4.3160447e-01   8.8117193e-01   2.5880766e-01  -1.0940854e+00  -6.3960461e-02  -5.9913145e-02   7.3679833e-01
   8.7937743e-01  -1.0436452e-01  -3.0160310e-01   5.5879902e-01   2.9449733e-01   8.5673060e-01   1.5558894e-01  -9.7374633e-01  -1.2845102e-01  -1.5230312e-01   7.1641594e-01
   8.8326848e-01  -8.4483147e-02  -3.3325489e-01   3.5296756e-01   5.9812558e-01   7.1448291e-01   1.9136524e-02  -8.0810747e-01   5.0123066e-02  -6.8763056e-02   6.8541978e-01
   8.8715953e-01  -3.4865038e-01  -3.0052042e-01   3.8240030e-01   4.7760769e-01   4.7601804e-01  -2.0699116e-01  -5.0401480e-01   2.4227750e-02   1.7791249e-02   4.7993659e-01
   8.9105058e-01  -5.3304645e-01  -3.0414128e-01   5.5547917e-01   4.7921180e-01   5.6698872e-01  -4.9910977e-02  -6.2336666e-01   3.7054347e-01  -1.3871174e-01   5.2948156e-01
   8.9494163e-01  -6.4966356e-01  -1.1324620e-01   4.5086677e-01   5.9684930e-01   7.2481497e-01  -1.0220548e-02  -5.5664833e-01   6.6560247e-02  -6.6930568e-02   7.0739613e-01
   8.9883268e-01  -8.4154784e-01  -4.3147553e-01   3.6256614e-01   6.5427691e-01   6.7249168e-01   1.5963574e-01  -5.1848703e-01   4.4233518e-02  -5.7530133e-02   6.7126230e-01
   9.0272374e-01  -7.8840839e-01  -3.8008341e-01   2.7500510e-01   7.5847149e-01   5.6871332e-01   2.2105531e-01  -3.4293376e-01   1.3377802e-01   2.4307812e-02   9.8977060e-01
   9.0661479e-01  -6.4935264e-01  -2.1854921e-01   1.9562126e-01   5.9280481e-01   3.8100796e-01   9.3066268e-02  -3.0744177e-01   3.3847723e-01  -2.2357474e-01   1.0108819e+00
   9.1050584e-01  -5.6393550e-01  -1.4351712e-01   3.5829820e-01   5.1235566e-01   3.4042883e-01  -2.1094352e-02  -2.8304713e-01   2.4905028e-01  -2.2515706e-01   8.2059728e-01
   9.1439689e-01  -5.2495063e-01   9.1156472e-02   4.6333955e-01   3.6752239e-01   2.0574876e-01  -4.2878451e-03  -2.7664754e-01   5.7032958e-02  -2.3079010e-01   7.9771550e-01
   9.1828794e-01  -3.3705238e-01   4.2895484e-02   5.3591946e-01   4.2000121e-01   8.2120075e-02   3.4588571e-02  -2.4976166e-01   2.3513973e-01  -1.1810568e-01   8.8898216e-01
   9.2217899e-01  -3.5914390e-01   3.9605987e-02   5.6681493e-01   3.2407777e-01   1.0930082e-01  -1.6321540e-02  -9.0832441e-02   1.7147128e-01  -1.2311127e-01   7.4277033e-01
   9.2607004e-01  -2.9966602e-01   3.7940813e-02   4.6222523e-01   3.0507196e-01   7.4443668e-02  -2.5565668e-02  -1.3982518e-01   2.0577916e-01  -8.1342152e-02   5.3340707e-01
   9.2996109e-01  -3.7430657e-01  -1.4650923e-01   6.2691174e-01   1.6399011e-01   7.3281604e-02  -4.5004502e-02  -8.4452818e-02   1.8177370e-03   3.8426985e-02   4.6640814e-01
   9.3385214e-01  -2.6293593e-01  -1.7877658e-01   6.3877443e-01   1.6996722e-01   1.5092350e-03  -6.8999164e-02  -5.5999167e-02  -1.3935602e-01   2.3731237e-01   5.6122301e-01
   9.3774319e-01  -3.1041350e-01  -2.6121867e-01   9.1617010e-01   1.1536600e-01  -4.5098243e-02  -4.3749652e-02   3.4425557e-02  -2.1629126e-01   2.3070720e-01   5.6409930e-01
   9.4163424e-01  -1.5416458e-01  -2.4166500e-01   8.1195714e-01   3.4997502e-02  -4.8338398e-02  -1.3273471e-01   8.7222925e-02  -3.3683312e-01   6.3028305e-02   2.4626256e-01
   9.4552529e-01  -1.8266593e-01  -3.0971112e-01   7.3463726e-01   9.9781029e-02  -1.8311077e-01  -3.3517878e-02   3.1816769e-02  -1.7521539e-01  -9.6197436e-02   1.8726278e-01
   9.4941634e-01  -1.3177929e-01  -2.4107178e-01   8.8692040e-01   9.2111499e-02  -1.8520485e-01  -8.5611258e-02   2.3808139e-02  -2.1919096e-01  -9.6175288e-02   1.4089039e-01
   9.5330739e-01  -5.2237264e-03  -1.8810376e-01   8.9491775e-01   1.3093497e-01  -2.6131478e-01  -2.0420135e-01   6.4966112e-02  -3.1805520e-01  -1.5170122e-01   9.1287016e-02
   9.5719844e-01   3.5511350e-02   4.5002399e-02   9.8767679e-01   8.8000156e-02  -1.8998205e-01   9.2329969e-02   7.9116497e-02  -3.8462612e-01  -1.3096591e-01   1.7310510e-01
   9.6108949e-01   2.1513752e-04   1.0433773e-01   6.6428737e-01  -3.7376184e-02   3.1177659e-02  -4.7551093e-02   2.0314287e-01  -3.9980991e-01  -1.2119822e-02   2.8385785e-01
   9.6498054e-01   1.6622031e-03   2.5415883e-01   3.1762082e-01  -1.1523240e-02  -1.3014847e-01   1.6847368e-01   1.4027078e-01  -4.8174370e-01   1.6765335e-01   2.1264433e-01
   9.6887160e-01  -2.8648019e-03   2.9202397e-01   2.4025527e-01   6.3110967e-02  -2.1542363e-01   1.4937105e-01   2.3219610e-01  -5.6917391e-01   8.7711160e-02   2.6715195e-01
   9.7276265e-01   1.3441908e-01   2.0419977e-01   1.2985282e-02  -1.4175494e-01  -8.1321866e-02   1.0636199e-01  -4.4996632e-02  -3.6489158e-01  -5.8111833e-02   3.0870887e-01
   9.7665370e-01   8.7994234e-02   2.4466596e-01   3.1943456e-02  -1.7070842e-01  -9.5615572e-02   1.7674966e-01  -4.8373141e-02  -3.9292298e-01   1.0404959e-01   2.3580745e-01
   9.8054475e-01   6.7087135e-02   7.7436639e-02  -1.0529607e-01  -1.2425888e-01  -2.3464283e-01  -1.6872063e-02  -4.8853047e-02  -2.7049611e-01   1.4017965e-01   1.3658091e-01
   9.8443580e-01  -7.5109546e-02   2.3795645e-02  -6.1882770e-02  -1.7827086e-01  -1.8217886e-01  -7.5895852e-02   5.9884747e-02  -4.0181221e-01   9.0247491e-02   2.4566309e-01
   9.8832685e-01  -2.8259416e-01   6.0168627e-02   8.5510309e-02  -1.6246895e-01  -2.5856311e-02  -3.1869263e-02   1.0463645e-01  -2.7274764e-01   1.7993927e-01   1.5429092e-01
   9.9221790e-01  -3.2598837e-01  -4.0193995e-02  -1.1586687e-01  -5.2292492e-02  -6.6692378e-02  -1.3340146e-01   1.1751114e-01  -1.4782257e-01   1.2804003e-01   2.1420177e-01
   9.9610895e-01  -9.9893701e-02  -8.4039326e-02  -1.6782428e-01  -2.9913104e-02   6.2409813e-02   2.9068709e-02  -1.0155790e-01  -2.8722493e-02   5.2069893e-02   1.8307878e-01
   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> data/var-red-sph.dat <==
# variance reduction, sph decomp
 +-bounds   p=mean               stddev                var/(1-mean)
0.5          0.902659402384000    0.009421496333181     9.118969405377533e-04
0.6        0.957395285816000      0.006096629077569     8.724125210402230e-04
0.7        0.983288433023000      0.003511312753856     7.377714652589923e-04
0.8        0.994119196854000      0.001829894243430     5.693972165035991e-04
0.9        0.998147509775000      8.732192205542592e-04 4.116144834963362e-04










==> data/var-red-vanMC.dat <==
# variance reduction, vanilla MC
 +-bounds   p=mean               stddev                var/(1-mean)
0.5          0.901800000000000    0.011753357568857     0.001406735378222
0.6          0.9565800000000      0.009120052277008     0.001915600035361
0.7          0.983500000000000    0.005616534033143     0.001911845730028
0.8          0.994000000000000    0.003327267207591     0.001845117845118
0.9          0.998000000000000    0.002069499524723     0.002141414141414











